LLM4DV: Using Large Language Models for Hardware Test Stimuli Generation

Hardware design verification (DV) is a process that checks the functional equivalence of a hardware design against its specifications, improving hardware reliability and robustness. A key task in the DV process is the test stimuli generation, which creates a set of conditions or inputs for testing. These test conditions are often complex and specific to the given hardware design, requiring substantial human engineering effort to optimize. We seek a solution of automated and efficient testing for arbitrary hardware designs that takes advantage of large language models (LLMs). LLMs have already shown promising results for improving hardware design automation, but remain under-explored for hardware DV. In this paper, we propose an open-source benchmarking framework named LLM4DV that efficiently orchestrates LLMs for automated hardware test stimuli generation. Our analysis evaluates six different LLMs involving six prompting improvements over eight hardware designs and provides insight for future work on LLMs development for efficient automated DV.

==> claude_35_fewshot.csv <==
x,y,Reset
1,18.36734694,0
2,22.44897959,0
3,26.02040816,0
4,31.63265306,0
5,34.69387755,0
6,37.75510204,0
7,39.79591837,0
8,42.85714286,0
9,44.89795918,0
10,46.93877551,0
11,48.46938776,0
12,50.51020408,0
13,53.06122449,0
14,55.10204082,0
15,56.12244898,0
16,57.14285714,0
17,59.69387755,0
18,61.73469388,0
19,64.79591837,0
20,66.83673469,0
21,68.36734694,0
22,70.40816327,0
23,73.46938776,0
24,75,0
25,77.04081633,0
26,80.10204082,0
27,82.14285714,0
28,84.69387755,0
29,86.2244898,0
30,88.7755102,0
31,91.83673469,0
32,93.87755102,0
33,96.42857143,0
34,97.95918367,0
35,100,0

==> claude_35_zeroshot.csv <==
x,y
1,11.73469388
2,15.81632653
3,19.89795918
4,23.97959184
5,28.57142857
6,31.63265306
7,34.18367347
8,38.26530612
9,40.81632653
10,43.87755102
11,48.46938776
12,52.04081633
13,55.10204082
14,58.67346939
15,61.73469388
16,63.7755102
17,67.34693878
18,70.40816327
19,73.97959184
20,77.55102041
21,79.59183673
22,82.14285714
23,85.20408163
24,88.26530612
25,90.81632653
26,93.87755102
27,95.40816327
28,97.95918367
29,98.97959184
30,99.48979592
31,99.48979592
32,99.48979592
33,99.48979592
34,100

==> data/config_comp/claude-3-sonnet_1_IV_a_iii.csv <==
Total Message,Coverage Rate,Reset
1,5.1020408163265305,0
2,5.1020408163265305,0
3,6.63265306122449,0
4,7.142857142857142,0
5,7.142857142857142,0
6,7.142857142857142,0
7,7.142857142857142,0
8,7.142857142857142,0
9,7.142857142857142,1
10,10.204081632653061,0
11,11.73469387755102,0
12,12.244897959183673,0
13,12.244897959183673,0
14,12.244897959183673,0
15,12.244897959183673,0
16,12.244897959183673,0
17,12.755102040816327,1
18,13.26530612244898,0
19,14.285714285714285,0
20,16.3265306122449,0
21,16.3265306122449,0
22,16.3265306122449,0
23,17.346938775510203,0
24,17.857142857142858,0
25,17.857142857142858,0
26,17.857142857142858,0
27,17.857142857142858,0
28,17.857142857142858,0
29,21.93877551020408,0
30,21.93877551020408,0
31,21.93877551020408,0
32,21.93877551020408,0
33,23.46938775510204,0
34,23.46938775510204,0
35,25.510204081632654,0
36,26.02040816326531,0
37,26.02040816326531,0
38,26.02040816326531,0
39,26.02040816326531,0
40,27.55102040816326,0
41,29.081632653061224,0
42,30.102040816326532,0
43,31.122448979591837,0
44,31.63265306122449,0
45,31.63265306122449,0
46,32.6530612244898,0
47,32.6530612244898,0
48,36.734693877551024,0
49,37.244897959183675,0
50,37.244897959183675,0
51,37.755102040816325,0
52,37.755102040816325,0
53,37.755102040816325,0
54,37.755102040816325,1
55,38.775510204081634,0
56,38.775510204081634,0
57,39.795918367346935,0
58,39.795918367346935,0
59,39.795918367346935,0
60,39.795918367346935,0
61,39.795918367346935,1
62,41.83673469387755,0
63,41.83673469387755,0
64,41.83673469387755,0
65,41.83673469387755,0
66,42.3469387755102,0
67,42.3469387755102,0
68,42.3469387755102,1
69,42.3469387755102,0
70,42.3469387755102,0
71,42.3469387755102,0
72,42.857142857142854,0
73,42.857142857142854,0
74,42.857142857142854,0
75,42.857142857142854,1
76,43.36734693877551,0
77,43.36734693877551,0
78,43.36734693877551,0
79,43.36734693877551,0
80,43.36734693877551,0
81,43.87755102040816,0
82,43.87755102040816,1
83,43.87755102040816,0
84,43.87755102040816,0
85,43.87755102040816,0
86,43.87755102040816,0
87,43.87755102040816,0
88,43.87755102040816,0
89,43.87755102040816,1
90,43.87755102040816,0
91,43.87755102040816,0
92,44.89795918367347,0
93,44.89795918367347,0
94,44.89795918367347,0
95,44.89795918367347,0
96,44.89795918367347,1
97,44.89795918367347,0
98,44.89795918367347,0
99,44.89795918367347,0
100,44.89795918367347,0
101,44.89795918367347,0
102,44.89795918367347,0
103,44.89795918367347,1
104,45.91836734693878,0
105,45.91836734693878,0
106,45.91836734693878,0
107,45.91836734693878,0
108,45.91836734693878,0
109,45.91836734693878,0
110,46.42857142857143,1
111,46.42857142857143,0
112,46.42857142857143,0
113,46.42857142857143,0
114,46.42857142857143,0
115,46.42857142857143,0
116,46.42857142857143,0
117,46.42857142857143,1
118,46.42857142857143,0
119,46.42857142857143,0
120,46.42857142857143,0
121,46.42857142857143,0
122,46.42857142857143,0
123,46.42857142857143,0
124,46.42857142857143,1
125,46.93877551020408,0
126,46.93877551020408,0
127,46.93877551020408,0
128,46.93877551020408,0
129,46.93877551020408,0
130,46.93877551020408,0
131,46.93877551020408,1
132,46.93877551020408,0
133,46.93877551020408,0
134,46.93877551020408,0
135,46.93877551020408,0
136,46.93877551020408,0
137,48.46938775510204,0
138,48.97959183673469,0
139,49.48979591836735,0
140,50.0,0
141,50.0,0
142,51.02040816326531,0
143,51.02040816326531,0
144,51.02040816326531,0
145,51.02040816326531,0
146,52.04081632653062,0
147,52.04081632653062,0
148,53.06122448979592,0
149,54.08163265306123,0
150,54.08163265306123,0
151,54.08163265306123,0
152,54.08163265306123,0
153,54.08163265306123,0
154,54.59183673469388,0
155,55.61224489795919,0
156,55.61224489795919,0
157,55.61224489795919,0
158,55.61224489795919,0
159,55.61224489795919,0
160,55.61224489795919,1
161,55.61224489795919,0
162,55.61224489795919,0
163,56.12244897959183,0
164,56.12244897959183,0
165,57.14285714285714,0
166,57.14285714285714,0
167,57.6530612244898,0
168,57.6530612244898,0
169,57.6530612244898,0
170,57.6530612244898,0
171,57.6530612244898,1
172,57.6530612244898,0
173,57.6530612244898,0
174,57.6530612244898,0
175,57.6530612244898,0
176,57.6530612244898,0
177,58.16326530612245,0
178,58.16326530612245,1
179,58.16326530612245,0
180,58.16326530612245,0
181,58.16326530612245,0
182,58.16326530612245,0
183,58.16326530612245,0
184,58.16326530612245,0
185,58.16326530612245,1
186,58.673469387755105,0
187,58.673469387755105,0
188,58.673469387755105,0
189,59.183673469387756,0
190,59.183673469387756,0
191,59.183673469387756,0
192,59.183673469387756,1
193,59.693877551020414,0
194,59.693877551020414,0
195,59.693877551020414,0
196,59.693877551020414,0
197,59.693877551020414,0
198,60.204081632653065,0
199,60.204081632653065,1
200,60.204081632653065,0
201,60.204081632653065,0
202,60.204081632653065,0
203,60.204081632653065,0
204,60.204081632653065,0
205,60.204081632653065,0
206,60.204081632653065,1
207,60.204081632653065,0
208,60.204081632653065,0
209,60.204081632653065,0
210,60.204081632653065,0
211,60.204081632653065,0
212,60.204081632653065,0
213,60.204081632653065,1
214,60.204081632653065,0
215,60.204081632653065,0
216,60.204081632653065,0
217,60.204081632653065,0
218,60.204081632653065,0
219,60.204081632653065,0
220,60.204081632653065,1
221,60.204081632653065,0
222,60.204081632653065,0


==> data/config_comp/claude-3-sonnet_1_I_a_i.csv <==
Total Message,Coverage Rate,Reset
1,3.571428571428571,0
2,4.081632653061225,0
3,6.63265306122449,0
4,9.693877551020408,0
5,11.224489795918368,0
6,11.224489795918368,0
7,11.73469387755102,0
8,11.73469387755102,0
9,14.285714285714285,0
10,14.795918367346939,0
11,15.816326530612246,0
12,16.3265306122449,0
13,16.83673469387755,0
14,16.83673469387755,0
15,17.346938775510203,0
16,18.367346938775512,0
17,19.387755102040817,0
18,19.387755102040817,0
19,19.387755102040817,0
20,20.408163265306122,0
21,20.408163265306122,0
22,21.428571428571427,0
23,21.428571428571427,0
24,21.428571428571427,0
25,21.428571428571427,0
26,21.93877551020408,0
27,22.448979591836736,0
28,22.448979591836736,1
29,23.97959183673469,0
30,26.02040816326531,0
31,26.02040816326531,0
32,26.02040816326531,0
33,26.02040816326531,0
34,27.55102040816326,0
35,28.061224489795915,0
36,28.061224489795915,0
37,29.081632653061224,0
38,29.081632653061224,0
39,29.081632653061224,0
40,29.081632653061224,0
41,29.081632653061224,1
42,30.612244897959183,0
43,31.122448979591837,0
44,31.63265306122449,0
45,32.6530612244898,0
46,32.6530612244898,0
47,33.16326530612245,0
48,33.16326530612245,0
49,33.16326530612245,0
50,33.16326530612245,0
51,33.16326530612245,1
52,33.16326530612245,0
53,33.6734693877551,0
54,33.6734693877551,0
55,33.6734693877551,0
56,34.69387755102041,0
57,34.69387755102041,0
58,34.69387755102041,0
59,34.69387755102041,1
60,34.69387755102041,0
61,35.204081632653065,0
62,35.714285714285715,0
63,35.714285714285715,0
64,35.714285714285715,0
65,35.714285714285715,0
66,35.714285714285715,1
67,36.224489795918366,0
68,36.224489795918366,0
69,36.224489795918366,0
70,36.224489795918366,0
71,36.224489795918366,0
72,36.224489795918366,0
73,36.224489795918366,1
74,36.224489795918366,0
75,36.734693877551024,0
76,36.734693877551024,0
77,36.734693877551024,0
78,37.244897959183675,0
79,37.244897959183675,0
80,37.244897959183675,1
81,37.244897959183675,0
82,37.244897959183675,0
83,37.244897959183675,0
84,37.244897959183675,0
85,37.755102040816325,0
86,37.755102040816325,0
87,37.755102040816325,1
88,37.755102040816325,0
89,38.265306122448976,0
90,38.265306122448976,0
91,38.265306122448976,0
92,38.265306122448976,0
93,38.265306122448976,0
94,38.265306122448976,1
95,38.265306122448976,0
96,38.265306122448976,0
97,38.265306122448976,0
98,38.265306122448976,0
99,38.265306122448976,0
100,38.265306122448976,0
101,38.265306122448976,1
102,38.265306122448976,0
103,38.265306122448976,0
104,38.265306122448976,0
105,38.265306122448976,0
106,38.265306122448976,0
107,38.265306122448976,0
108,38.265306122448976,1
109,38.265306122448976,0
110,38.265306122448976,0
111,38.265306122448976,0
112,38.775510204081634,0
113,38.775510204081634,0
114,39.285714285714285,0
115,39.795918367346935,0
116,39.795918367346935,0
117,40.30612244897959,0
118,40.30612244897959,0
119,40.30612244897959,0
120,40.30612244897959,1
121,40.30612244897959,0
122,40.30612244897959,0
123,40.816326530612244,0
124,40.816326530612244,0
125,41.3265306122449,0
126,41.83673469387755,0
127,41.83673469387755,0
128,42.3469387755102,0
129,42.3469387755102,0
130,42.3469387755102,0
131,42.3469387755102,1
132,42.3469387755102,0
133,42.3469387755102,0
134,42.3469387755102,0
135,42.3469387755102,0
136,42.3469387755102,0
137,42.3469387755102,0
138,42.857142857142854,1
139,42.857142857142854,0
140,42.857142857142854,0
141,42.857142857142854,0
142,42.857142857142854,0
143,42.857142857142854,0
144,42.857142857142854,0
145,42.857142857142854,1
146,43.36734693877551,0
147,43.36734693877551,0
148,43.36734693877551,0
149,44.38775510204081,0
150,44.38775510204081,0
151,44.89795918367347,0
152,44.89795918367347,0
153,45.40816326530612,0
154,45.40816326530612,0
155,45.40816326530612,1
156,45.40816326530612,0
157,45.40816326530612,0
158,45.40816326530612,0
159,45.40816326530612,0
160,45.40816326530612,0
161,45.40816326530612,0
162,45.40816326530612,1
163,45.40816326530612,0
164,45.40816326530612,0
165,45.40816326530612,0
166,45.40816326530612,0
167,45.40816326530612,0
168,45.40816326530612,0
169,45.40816326530612,1
170,46.42857142857143,0
171,46.42857142857143,0
172,46.42857142857143,0
173,46.42857142857143,0
174,46.42857142857143,0
175,46.42857142857143,0
176,46.42857142857143,1
177,46.42857142857143,0
178,46.93877551020408,0
179,47.44897959183674,0
180,47.44897959183674,0
181,47.44897959183674,0
182,47.95918367346938,0
183,47.95918367346938,0
184,47.95918367346938,1
185,47.95918367346938,0
186,47.95918367346938,0
187,47.95918367346938,0
188,47.95918367346938,0
189,47.95918367346938,0
190,47.95918367346938,0
191,47.95918367346938,1
192,47.95918367346938,0
193,47.95918367346938,0
194,48.46938775510204,0
195,48.97959183673469,0
196,48.97959183673469,0
197,48.97959183673469,0
198,48.97959183673469,1
199,48.97959183673469,0
200,48.97959183673469,0
201,48.97959183673469,0
202,50.51020408163265,0
203,51.02040816326531,0
204,51.02040816326531,0
205,51.02040816326531,0
206,51.02040816326531,0
207,51.02040816326531,0
208,51.02040816326531,1
209,51.02040816326531,0
210,51.02040816326531,0
211,51.02040816326531,0
212,51.02040816326531,0
213,51.02040816326531,0
214,51.02040816326531,0
215,51.02040816326531,1
216,51.53061224489795,0
217,51.53061224489795,0
218,51.53061224489795,0
219,51.53061224489795,0
220,51.53061224489795,0
221,51.53061224489795,0
222,51.53061224489795,1
223,51.53061224489795,0
224,51.53061224489795,0
225,51.53061224489795,0
226,51.53061224489795,0
227,51.53061224489795,0
228,51.53061224489795,0
229,51.53061224489795,1
230,51.53061224489795,0
231,51.53061224489795,0
232,51.53061224489795,0
233,51.53061224489795,0
234,51.53061224489795,0
235,51.53061224489795,0
236,51.53061224489795,1
237,51.53061224489795,0
238,51.53061224489795,0
239,51.53061224489795,0
240,51.53061224489795,0


==> data/config_comp/claude-3-sonnet_2_II_a_iii.csv <==
Total Message,Coverage Rate,Reset
1,2.5510204081632653,0
2,3.061224489795918,0
3,4.081632653061225,0
4,5.1020408163265305,0
5,6.122448979591836,0
6,7.142857142857142,0
7,7.142857142857142,0
8,7.142857142857142,0
9,7.142857142857142,0
10,7.142857142857142,0
11,7.142857142857142,1
12,10.204081632653061,0
13,14.795918367346939,0
14,15.816326530612246,0
15,16.83673469387755,0
16,16.83673469387755,0
17,17.346938775510203,0
18,17.346938775510203,0
19,17.857142857142858,0
20,17.857142857142858,0
21,17.857142857142858,1
22,17.857142857142858,0
23,17.857142857142858,0
24,17.857142857142858,0
25,17.857142857142858,0
26,17.857142857142858,0
27,18.367346938775512,0
28,18.367346938775512,1
29,19.387755102040817,0
30,19.897959183673468,0
31,19.897959183673468,0
32,19.897959183673468,0
33,19.897959183673468,0
34,20.408163265306122,0
35,20.918367346938776,0
36,20.918367346938776,1
37,20.918367346938776,0
38,21.93877551020408,0
39,23.97959183673469,0
40,23.97959183673469,0
41,25.0,0
42,25.510204081632654,0
43,25.510204081632654,0
44,26.02040816326531,0
45,26.53061224489796,0
46,27.040816326530614,0
47,27.040816326530614,0
48,27.55102040816326,0
49,28.061224489795915,0
50,28.061224489795915,0
51,28.061224489795915,0
52,28.061224489795915,1
53,28.061224489795915,0
54,28.57142857142857,0
55,29.591836734693878,0
56,30.102040816326532,0
57,30.102040816326532,0
58,30.612244897959183,0
59,30.612244897959183,0
60,30.612244897959183,0
61,32.142857142857146,0
62,32.142857142857146,0
63,33.16326530612245,0
64,34.183673469387756,0
65,34.183673469387756,0
66,35.714285714285715,0
67,35.714285714285715,0
68,36.734693877551024,0
69,37.755102040816325,0
70,39.285714285714285,0
71,40.30612244897959,0
72,41.83673469387755,0
73,41.83673469387755,0
74,42.3469387755102,0
75,42.3469387755102,0
76,43.87755102040816,0
77,43.87755102040816,0
78,44.38775510204081,0
79,44.38775510204081,0
80,45.40816326530612,0
81,45.40816326530612,0
82,45.91836734693878,0
83,45.91836734693878,0
84,45.91836734693878,0
85,46.42857142857143,0
86,46.42857142857143,1
87,46.42857142857143,0
88,46.42857142857143,0
89,46.42857142857143,0
90,46.42857142857143,0
91,46.93877551020408,0
92,46.93877551020408,0
93,47.44897959183674,1
94,47.95918367346938,0
95,47.95918367346938,0
96,48.46938775510204,0
97,48.46938775510204,0
98,48.46938775510204,0
99,48.97959183673469,0
100,48.97959183673469,1
101,50.51020408163265,0
102,50.51020408163265,0
103,50.51020408163265,0
104,50.51020408163265,0
105,50.51020408163265,0
106,50.51020408163265,0
107,51.53061224489795,1
108,51.53061224489795,0
109,51.53061224489795,0
110,51.53061224489795,0
111,51.53061224489795,0
112,51.53061224489795,0
113,52.55102040816326,0
114,53.57142857142857,0
115,53.57142857142857,0
116,53.57142857142857,0
117,53.57142857142857,0
118,53.57142857142857,0
119,53.57142857142857,1
120,53.57142857142857,0
121,53.57142857142857,0
122,53.57142857142857,0
123,54.08163265306123,0
124,54.08163265306123,0
125,54.59183673469388,0
126,54.59183673469388,1
127,54.59183673469388,0
128,54.59183673469388,0
129,54.59183673469388,0
130,54.59183673469388,0
131,54.59183673469388,0
132,54.59183673469388,0
133,54.59183673469388,1
134,54.59183673469388,0
135,54.59183673469388,0
136,55.10204081632652,0
137,55.10204081632652,0
138,55.61224489795919,0
139,55.61224489795919,0
140,55.61224489795919,1
141,55.61224489795919,0
142,55.61224489795919,0
143,55.61224489795919,0
144,55.61224489795919,0
145,55.61224489795919,0
146,55.61224489795919,0
147,55.61224489795919,1
148,55.61224489795919,0
149,55.61224489795919,0
150,55.61224489795919,0
151,55.61224489795919,0
152,55.61224489795919,0
153,55.61224489795919,0
154,56.12244897959183,1
155,56.63265306122449,0
156,56.63265306122449,0
157,56.63265306122449,0
158,56.63265306122449,0
159,56.63265306122449,0
160,56.63265306122449,0
161,56.63265306122449,1
162,56.63265306122449,0
163,56.63265306122449,0
164,56.63265306122449,0
165,56.63265306122449,0
166,56.63265306122449,0
167,56.63265306122449,0
168,56.63265306122449,1
169,57.14285714285714,0
170,57.14285714285714,0
171,57.14285714285714,0
172,57.14285714285714,0
173,57.14285714285714,0
174,57.14285714285714,0
175,57.6530612244898,1
176,59.183673469387756,0
177,59.183673469387756,0
178,59.183673469387756,0
179,59.183673469387756,0
180,59.183673469387756,0
181,59.183673469387756,0
182,59.183673469387756,1
183,59.183673469387756,0
184,59.183673469387756,0
185,59.183673469387756,0
186,59.183673469387756,0
187,59.183673469387756,0
188,59.183673469387756,0
189,59.183673469387756,1
190,59.693877551020414,0
191,59.693877551020414,0
192,59.693877551020414,0
193,59.693877551020414,0
194,60.204081632653065,0
195,60.204081632653065,0
196,60.71428571428571,1
197,61.224489795918366,0
198,61.224489795918366,0
199,61.73469387755102,0
200,61.73469387755102,0
201,61.73469387755102,0
202,61.73469387755102,0
203,61.73469387755102,1
204,61.73469387755102,0
205,61.73469387755102,0
206,61.73469387755102,0
207,61.73469387755102,0
208,62.244897959183675,0
209,62.244897959183675,0
210,62.244897959183675,1
211,62.244897959183675,0
212,62.244897959183675,0
213,62.244897959183675,0
214,62.244897959183675,0
215,62.244897959183675,0
216,62.244897959183675,0
217,62.244897959183675,1
218,63.26530612244898,0
219,63.26530612244898,0
220,63.26530612244898,0
221,63.26530612244898,0
222,63.26530612244898,0
223,63.775510204081634,0
224,64.28571428571429,1
225,64.28571428571429,0
226,64.28571428571429,0
227,64.28571428571429,0
228,64.28571428571429,0
229,64.28571428571429,0
230,64.28571428571429,0
231,64.28571428571429,1
232,64.79591836734694,0
233,64.79591836734694,0
234,64.79591836734694,0
235,64.79591836734694,0
236,64.79591836734694,0
237,64.79591836734694,0
238,65.3061224489796,1
239,65.3061224489796,0
240,65.3061224489796,0
241,65.3061224489796,0
242,65.3061224489796,0
243,65.3061224489796,0
244,65.81632653061224,0
245,65.81632653061224,1
246,66.3265306122449,0
247,66.3265306122449,0
248,66.3265306122449,0
249,66.3265306122449,0
250,66.3265306122449,0
251,66.3265306122449,0
252,66.3265306122449,1
253,66.3265306122449,0
254,66.3265306122449,0
255,66.3265306122449,0
256,66.3265306122449,0
257,66.3265306122449,0
258,66.3265306122449,0
259,66.3265306122449,1
260,66.3265306122449,0
261,66.3265306122449,0
262,66.3265306122449,0
263,66.83673469387756,0
264,66.83673469387756,0
265,66.83673469387756,0
266,66.83673469387756,1
267,66.83673469387756,0
268,66.83673469387756,0
269,66.83673469387756,0
270,66.83673469387756,0
271,66.83673469387756,0
272,66.83673469387756,0
273,66.83673469387756,1
274,66.83673469387756,0
275,66.83673469387756,0
276,66.83673469387756,0
277,66.83673469387756,0
278,66.83673469387756,0
279,66.83673469387756,0
280,66.83673469387756,1
281,66.83673469387756,0
282,66.83673469387756,0
283,66.83673469387756,0


==> data/config_comp/claude-3-sonnet_2_II_b_i.csv <==
Total Message,Coverage Rate,Reset
1,2.0408163265306123,0
2,2.0408163265306123,0
3,3.061224489795918,0
4,3.571428571428571,0
5,3.571428571428571,0
6,3.571428571428571,1
7,11.73469387755102,0
8,13.26530612244898,0
9,13.26530612244898,0
10,13.26530612244898,0
11,13.26530612244898,1
12,14.285714285714285,0
13,14.285714285714285,0
14,14.285714285714285,0
15,14.285714285714285,1
16,15.306122448979592,0
17,15.306122448979592,0
18,15.306122448979592,0
19,15.306122448979592,1
20,15.306122448979592,0
21,15.306122448979592,0
22,15.816326530612246,0
23,15.816326530612246,1
24,15.816326530612246,0
25,16.83673469387755,0
26,17.346938775510203,0
27,18.367346938775512,0
28,18.367346938775512,0
29,18.367346938775512,1
30,18.877551020408163,0
31,18.877551020408163,0
32,18.877551020408163,0
33,19.897959183673468,1
34,19.897959183673468,0
35,19.897959183673468,0
36,20.918367346938776,0
37,22.448979591836736,0
38,22.448979591836736,0
39,23.97959183673469,0
40,25.0,0
41,25.0,0
42,25.0,1
43,26.02040816326531,0
44,26.53061224489796,0
45,28.57142857142857,0
46,28.57142857142857,0
47,28.57142857142857,0
48,28.57142857142857,1
49,29.081632653061224,0
50,29.081632653061224,0
51,29.081632653061224,0
52,29.081632653061224,1
53,29.081632653061224,0
54,29.591836734693878,0
55,29.591836734693878,0
56,29.591836734693878,1
57,29.591836734693878,0
58,29.591836734693878,0
59,30.102040816326532,0
60,30.102040816326532,1
61,30.102040816326532,0
62,30.102040816326532,0
63,30.102040816326532,0
64,30.102040816326532,1
65,30.102040816326532,0
66,30.102040816326532,0
67,30.102040816326532,0
68,30.102040816326532,1
69,30.102040816326532,0
70,30.102040816326532,0
71,30.102040816326532,0
72,30.102040816326532,1
73,31.122448979591837,0
74,31.122448979591837,0
75,31.122448979591837,0
76,31.122448979591837,1
77,32.142857142857146,0
78,32.142857142857146,0
79,32.6530612244898,0
80,32.6530612244898,1
81,32.6530612244898,0
82,33.16326530612245,0
83,33.6734693877551,0
84,34.183673469387756,0
85,34.183673469387756,1
86,34.183673469387756,0
87,34.183673469387756,0
88,34.183673469387756,0
89,34.183673469387756,1
90,34.183673469387756,0
91,34.183673469387756,0
92,34.183673469387756,0
93,34.183673469387756,1
94,34.183673469387756,0
95,34.183673469387756,0
96,34.183673469387756,0
97,34.183673469387756,1
98,34.183673469387756,0
99,34.183673469387756,0
100,35.204081632653065,0
101,35.204081632653065,1
102,35.204081632653065,0
103,35.204081632653065,0
104,35.204081632653065,0
105,35.714285714285715,1
106,35.714285714285715,0
107,35.714285714285715,0
108,35.714285714285715,0
109,35.714285714285715,1
110,35.714285714285715,0
111,35.714285714285715,0
112,36.224489795918366,0
113,36.224489795918366,1
114,36.224489795918366,0
115,36.224489795918366,0
116,36.224489795918366,0
117,36.224489795918366,1
118,36.734693877551024,0
119,36.734693877551024,0
120,36.734693877551024,0
121,36.734693877551024,1
122,36.734693877551024,0
123,36.734693877551024,0
124,36.734693877551024,0
125,36.734693877551024,1
126,36.734693877551024,0
127,36.734693877551024,0
128,36.734693877551024,0
129,36.734693877551024,1
130,36.734693877551024,0
131,36.734693877551024,0
132,37.244897959183675,0
133,37.244897959183675,1
134,37.244897959183675,0
135,37.244897959183675,0
136,37.755102040816325,0
137,37.755102040816325,1
138,38.265306122448976,0
139,38.265306122448976,0
140,38.265306122448976,0
141,38.265306122448976,1
142,38.265306122448976,0
143,38.265306122448976,0
144,38.265306122448976,0
145,38.265306122448976,1
146,38.265306122448976,0
147,38.265306122448976,0
148,38.265306122448976,0
149,38.265306122448976,1
150,39.285714285714285,0
151,39.285714285714285,0
152,39.795918367346935,0
153,39.795918367346935,1
154,40.30612244897959,0
155,40.30612244897959,0
156,40.30612244897959,0
157,40.816326530612244,1
158,41.83673469387755,0
159,41.83673469387755,0
160,41.83673469387755,0
161,41.83673469387755,1
162,41.83673469387755,0
163,41.83673469387755,0
164,41.83673469387755,0
165,41.83673469387755,1
166,41.83673469387755,0
167,41.83673469387755,0
168,41.83673469387755,0
169,41.83673469387755,1
170,42.3469387755102,0
171,42.3469387755102,0
172,42.3469387755102,0
173,42.3469387755102,1
174,42.3469387755102,0
175,42.3469387755102,0
176,42.3469387755102,0
177,42.3469387755102,1
178,42.857142857142854,0
179,42.857142857142854,0
180,42.857142857142854,0
181,42.857142857142854,1
182,42.857142857142854,0
183,42.857142857142854,0
184,42.857142857142854,0
185,42.857142857142854,1
186,42.857142857142854,0
187,42.857142857142854,0
188,42.857142857142854,0
189,42.857142857142854,1
190,42.857142857142854,0
191,42.857142857142854,0
192,42.857142857142854,0
193,42.857142857142854,1
194,42.857142857142854,0
195,42.857142857142854,0
196,43.36734693877551,0
197,44.38775510204081,0
198,44.38775510204081,0
199,44.89795918367347,0
200,44.89795918367347,1
201,45.40816326530612,0
202,45.40816326530612,0
203,45.91836734693878,0
204,45.91836734693878,1
205,45.91836734693878,0
206,45.91836734693878,0
207,45.91836734693878,0
208,45.91836734693878,1
209,45.91836734693878,0
210,45.91836734693878,0
211,45.91836734693878,0
212,45.91836734693878,1
213,45.91836734693878,0
214,45.91836734693878,0
215,45.91836734693878,0
216,45.91836734693878,1
217,45.91836734693878,0
218,46.42857142857143,0
219,46.42857142857143,0
220,46.93877551020408,1
221,46.93877551020408,0
222,46.93877551020408,0
223,46.93877551020408,0
224,46.93877551020408,1
225,46.93877551020408,0
226,46.93877551020408,0
227,46.93877551020408,0
228,46.93877551020408,1
229,47.95918367346938,0
230,47.95918367346938,0
231,47.95918367346938,0
232,47.95918367346938,1
233,48.46938775510204,0
234,48.46938775510204,0
235,48.46938775510204,0
236,48.46938775510204,1
237,48.46938775510204,0
238,48.46938775510204,0
239,48.46938775510204,0
240,48.46938775510204,1
241,48.46938775510204,0
242,48.46938775510204,0
243,48.97959183673469,0
244,48.97959183673469,1
245,49.48979591836735,0
246,49.48979591836735,0
247,49.48979591836735,0
248,49.48979591836735,1
249,49.48979591836735,0
250,49.48979591836735,0
251,49.48979591836735,0
252,49.48979591836735,1
253,50.0,0
254,50.0,0
255,50.0,0
256,50.0,1
257,50.0,0
258,50.0,0
259,50.0,0
260,50.0,1
261,50.0,0
262,50.0,0
263,50.0,0
264,50.51020408163265,1
265,50.51020408163265,0
266,50.51020408163265,0
267,50.51020408163265,0
268,50.51020408163265,1
269,50.51020408163265,0
270,50.51020408163265,0
271,50.51020408163265,0
272,51.02040816326531,1
273,51.02040816326531,0
274,51.02040816326531,0
275,51.02040816326531,0
276,51.02040816326531,1
277,51.02040816326531,0
278,51.02040816326531,0
279,51.02040816326531,0
280,51.02040816326531,1
281,51.02040816326531,0
282,51.02040816326531,0
283,51.02040816326531,0
284,51.02040816326531,1
285,51.02040816326531,0
286,51.02040816326531,0
287,51.02040816326531,0
288,51.53061224489795,1
289,52.55102040816326,0
290,52.55102040816326,0
291,52.55102040816326,0
292,52.55102040816326,1
293,52.55102040816326,0
294,52.55102040816326,0
295,52.55102040816326,0
296,52.55102040816326,1
297,52.55102040816326,0
298,52.55102040816326,0
299,52.55102040816326,0
300,52.55102040816326,1
301,52.55102040816326,0
302,52.55102040816326,0
303,52.55102040816326,0
304,52.55102040816326,1
305,52.55102040816326,0
306,52.55102040816326,0
307,52.55102040816326,0
308,52.55102040816326,1
309,52.55102040816326,0
310,52.55102040816326,0
311,52.55102040816326,0
312,52.55102040816326,1
313,52.55102040816326,0


==> data/config_comp/claude-3-sonnet_2_II_c_iii.csv <==
Total Message,Coverage Rate,Reset
1,3.571428571428571,0
2,7.653061224489796,0
3,10.204081632653061,0
4,11.73469387755102,0
5,12.244897959183673,0
6,12.755102040816327,0
7,13.26530612244898,0
8,13.77551020408163,0
9,13.77551020408163,0
10,14.285714285714285,0
11,16.3265306122449,0
12,17.346938775510203,0
13,17.857142857142858,0
14,17.857142857142858,0
15,17.857142857142858,0
16,17.857142857142858,0
17,18.367346938775512,0
18,18.367346938775512,0
19,18.367346938775512,0
20,18.367346938775512,0
21,18.367346938775512,1
22,19.897959183673468,0
23,19.897959183673468,0
24,20.918367346938776,0
25,20.918367346938776,0
26,21.93877551020408,0
27,21.93877551020408,0
28,22.448979591836736,0
29,22.448979591836736,0
30,22.95918367346939,0
31,23.46938775510204,0
32,23.46938775510204,0
33,23.46938775510204,0
34,23.97959183673469,0
35,25.0,0
36,25.0,0
37,25.0,0
38,25.0,0
39,25.0,0
40,25.510204081632654,0
41,25.510204081632654,0
42,25.510204081632654,0
43,25.510204081632654,0
44,25.510204081632654,1
45,26.02040816326531,0
46,26.02040816326531,0
47,26.02040816326531,0
48,26.02040816326531,0
49,26.02040816326531,0
50,26.02040816326531,0
51,26.02040816326531,0
52,26.02040816326531,0
53,26.02040816326531,0
54,26.02040816326531,1
55,26.02040816326531,0
56,26.53061224489796,0
57,27.040816326530614,0
58,28.57142857142857,0
59,29.081632653061224,0
60,29.081632653061224,0
61,29.081632653061224,0
62,29.081632653061224,0
63,29.081632653061224,0
64,29.081632653061224,0
65,29.081632653061224,0
66,29.081632653061224,0
67,29.081632653061224,1
68,29.081632653061224,0
69,29.081632653061224,0
70,29.081632653061224,0
71,29.081632653061224,0
72,29.081632653061224,0
73,29.081632653061224,0
74,29.081632653061224,0
75,29.081632653061224,0
76,29.081632653061224,0
77,29.081632653061224,1
78,29.081632653061224,0
79,29.591836734693878,0
80,32.6530612244898,0
81,33.6734693877551,0
82,33.6734693877551,0
83,33.6734693877551,0
84,34.183673469387756,0
85,34.183673469387756,0
86,34.183673469387756,0
87,34.183673469387756,0
88,34.183673469387756,0
89,34.69387755102041,0
90,34.69387755102041,1
91,34.69387755102041,0
92,35.204081632653065,0
93,35.714285714285715,0
94,36.224489795918366,0
95,36.224489795918366,0
96,36.224489795918366,0
97,36.224489795918366,0
98,36.224489795918366,0
99,36.734693877551024,0
100,37.755102040816325,0
101,37.755102040816325,0
102,37.755102040816325,0
103,37.755102040816325,0
104,37.755102040816325,0
105,37.755102040816325,0
106,38.265306122448976,0
107,38.775510204081634,0
108,39.285714285714285,0
109,39.285714285714285,0
110,39.285714285714285,0
111,39.285714285714285,0
112,39.285714285714285,0
113,39.285714285714285,0
114,39.285714285714285,0
115,39.285714285714285,1
116,39.285714285714285,0
117,39.285714285714285,0
118,39.285714285714285,0
119,39.285714285714285,0
120,39.285714285714285,0
121,39.285714285714285,0
122,39.795918367346935,0
123,39.795918367346935,0
124,41.83673469387755,0
125,41.83673469387755,0
126,41.83673469387755,0
127,41.83673469387755,0
128,42.3469387755102,0
129,42.857142857142854,0
130,42.857142857142854,0
131,42.857142857142854,0
132,42.857142857142854,0
133,42.857142857142854,1
134,45.91836734693878,0
135,46.42857142857143,0
136,47.44897959183674,0
137,47.44897959183674,0
138,47.95918367346938,0
139,48.46938775510204,0
140,49.48979591836735,0
141,49.48979591836735,0
142,50.51020408163265,0
143,51.02040816326531,0
144,51.02040816326531,0
145,51.53061224489795,0
146,51.53061224489795,0
147,51.53061224489795,0
148,51.53061224489795,0
149,52.04081632653062,0
150,52.04081632653062,0
151,52.04081632653062,0
152,52.04081632653062,1
153,52.04081632653062,0
154,52.04081632653062,0
155,52.04081632653062,0
156,52.04081632653062,0
157,52.04081632653062,0
158,52.04081632653062,0
159,53.06122448979592,0
160,53.06122448979592,0
161,53.06122448979592,0
162,53.06122448979592,1
163,54.08163265306123,0
164,54.08163265306123,0
165,54.08163265306123,0
166,54.08163265306123,0
167,54.08163265306123,0
168,54.08163265306123,0
169,54.08163265306123,0
170,54.08163265306123,0
171,55.10204081632652,0
172,55.10204081632652,1
173,55.10204081632652,0
174,55.10204081632652,0
175,55.10204081632652,0
176,55.10204081632652,0
177,55.10204081632652,0
178,55.10204081632652,0
179,55.10204081632652,0
180,55.10204081632652,0
181,55.10204081632652,0
182,55.10204081632652,1
183,56.12244897959183,0
184,56.12244897959183,0
185,56.12244897959183,0
186,56.12244897959183,0
187,56.12244897959183,0
188,56.12244897959183,0
189,56.12244897959183,0
190,56.12244897959183,0
191,56.12244897959183,0
192,56.12244897959183,1
193,56.12244897959183,0
194,56.12244897959183,0
195,56.12244897959183,0
196,56.12244897959183,0
197,56.12244897959183,0
198,56.63265306122449,0
199,56.63265306122449,0
200,56.63265306122449,0
201,56.63265306122449,0
202,57.14285714285714,1
203,57.14285714285714,0
204,57.14285714285714,0
205,57.14285714285714,0
206,57.14285714285714,0
207,57.14285714285714,0
208,57.14285714285714,0
209,57.14285714285714,0
210,57.14285714285714,0
211,57.6530612244898,0
212,57.6530612244898,1
213,57.6530612244898,0
214,57.6530612244898,0
215,57.6530612244898,0
216,57.6530612244898,0
217,57.6530612244898,0
218,57.6530612244898,0
219,57.6530612244898,0
220,58.16326530612245,0
221,58.16326530612245,0
222,58.16326530612245,1
223,58.16326530612245,0
224,58.16326530612245,0
225,58.16326530612245,0
226,58.16326530612245,0
227,58.16326530612245,0
228,58.16326530612245,0
229,58.16326530612245,0
230,58.16326530612245,0
231,58.16326530612245,0
232,58.16326530612245,1
233,58.16326530612245,0
234,58.16326530612245,0
235,58.16326530612245,0
236,58.16326530612245,0
237,58.16326530612245,0
238,58.16326530612245,0
239,58.16326530612245,0
240,58.16326530612245,0
241,58.673469387755105,0
242,58.673469387755105,1
243,58.673469387755105,0
244,59.183673469387756,0
245,59.183673469387756,0
246,59.183673469387756,0
247,59.693877551020414,0
248,59.693877551020414,0
249,59.693877551020414,0
250,59.693877551020414,0
251,59.693877551020414,0
252,59.693877551020414,1
253,59.693877551020414,0
254,59.693877551020414,0
255,59.693877551020414,0
256,59.693877551020414,0
257,59.693877551020414,0
258,59.693877551020414,0
259,59.693877551020414,0
260,59.693877551020414,0
261,59.693877551020414,0
262,59.693877551020414,1
263,59.693877551020414,0
264,59.693877551020414,0
265,60.204081632653065,0
266,60.204081632653065,0
267,60.204081632653065,0
268,60.204081632653065,0
269,60.204081632653065,0
270,60.204081632653065,0
271,60.204081632653065,0
272,60.204081632653065,1
273,60.71428571428571,0
274,60.71428571428571,0
275,60.71428571428571,0
276,60.71428571428571,0
277,60.71428571428571,0
278,60.71428571428571,0
279,60.71428571428571,0
280,60.71428571428571,0
281,60.71428571428571,0
282,61.224489795918366,1
283,61.73469387755102,0
284,61.73469387755102,0
285,61.73469387755102,0
286,61.73469387755102,0
287,61.73469387755102,0
288,62.244897959183675,0
289,62.244897959183675,0
290,62.244897959183675,0
291,62.244897959183675,0
292,62.244897959183675,1
293,62.244897959183675,0
294,62.244897959183675,0
295,62.244897959183675,0
296,62.244897959183675,0
297,62.244897959183675,0
298,62.244897959183675,0
299,62.244897959183675,0
300,62.244897959183675,0
301,62.244897959183675,0
302,62.244897959183675,1
303,62.244897959183675,0
304,62.244897959183675,0
305,62.244897959183675,0
306,62.244897959183675,0
307,62.244897959183675,0
308,62.244897959183675,0
309,62.244897959183675,0
310,62.244897959183675,0
311,62.244897959183675,0
312,62.244897959183675,1


==> data/config_comp/claude-3-sonnet_2_IV_a_iii.csv <==
Total Message,Coverage Rate,Reset
1,9.693877551020408,0
2,11.73469387755102,0
3,12.244897959183673,0
4,12.755102040816327,0
5,12.755102040816327,0
6,12.755102040816327,0
7,13.26530612244898,0
8,13.26530612244898,0
9,13.26530612244898,1
10,13.26530612244898,0
11,13.77551020408163,0
12,14.795918367346939,0
13,14.795918367346939,0
14,14.795918367346939,0
15,15.306122448979592,0
16,15.816326530612246,0
17,15.816326530612246,0
18,16.83673469387755,0
19,19.387755102040817,0
20,19.387755102040817,0
21,19.387755102040817,0
22,19.897959183673468,0
23,20.408163265306122,0
24,23.46938775510204,0
25,23.97959183673469,0
26,23.97959183673469,0
27,23.97959183673469,0
28,27.040816326530614,0
29,27.55102040816326,0
30,28.57142857142857,0
31,28.57142857142857,0
32,28.57142857142857,0
33,28.57142857142857,0
34,28.57142857142857,0
35,28.57142857142857,1
36,29.591836734693878,0
37,29.591836734693878,0
38,29.591836734693878,0
39,29.591836734693878,0
40,30.612244897959183,0
41,30.612244897959183,0
42,31.122448979591837,0
43,31.122448979591837,0
44,31.122448979591837,0
45,31.63265306122449,0
46,31.63265306122449,1
47,32.142857142857146,0
48,32.142857142857146,0
49,32.142857142857146,0
50,32.6530612244898,0
51,32.6530612244898,0
52,32.6530612244898,0
53,33.16326530612245,1
54,33.16326530612245,0
55,33.16326530612245,0
56,33.16326530612245,0
57,33.6734693877551,0
58,33.6734693877551,0
59,33.6734693877551,0
60,33.6734693877551,1
61,34.183673469387756,0
62,34.69387755102041,0
63,34.69387755102041,0
64,34.69387755102041,0
65,34.69387755102041,0
66,34.69387755102041,0
67,36.224489795918366,0
68,36.224489795918366,0
69,36.224489795918366,0
70,36.734693877551024,0
71,37.244897959183675,0
72,37.244897959183675,0
73,37.244897959183675,1
74,37.244897959183675,0
75,37.244897959183675,0
76,37.244897959183675,0
77,37.244897959183675,0
78,38.265306122448976,0
79,38.265306122448976,0
80,38.265306122448976,1
81,40.30612244897959,0
82,40.30612244897959,0
83,40.30612244897959,0
84,40.30612244897959,0
85,41.3265306122449,0
86,41.83673469387755,0
87,41.83673469387755,0
88,41.83673469387755,0
89,41.83673469387755,0
90,41.83673469387755,0
91,41.83673469387755,1
92,42.3469387755102,0
93,42.3469387755102,0
94,42.3469387755102,0
95,42.857142857142854,0
96,42.857142857142854,0
97,43.36734693877551,0
98,43.36734693877551,1
99,43.36734693877551,0
100,43.36734693877551,0
101,43.36734693877551,0
102,43.36734693877551,0
103,43.36734693877551,0
104,43.36734693877551,0
105,43.36734693877551,1
106,43.87755102040816,0
107,43.87755102040816,0
108,44.89795918367347,0
109,44.89795918367347,0
110,44.89795918367347,0
111,44.89795918367347,0
112,44.89795918367347,1
113,45.40816326530612,0
114,45.40816326530612,0
115,45.40816326530612,0
116,45.40816326530612,0
117,45.40816326530612,0
118,45.40816326530612,0
119,45.40816326530612,1
120,45.40816326530612,0
121,45.40816326530612,0
122,45.40816326530612,0
123,45.40816326530612,0
124,45.40816326530612,0
125,45.40816326530612,0
126,45.91836734693878,1
127,46.42857142857143,0
128,46.42857142857143,0
129,46.42857142857143,0
130,46.42857142857143,0
131,46.42857142857143,0
132,46.42857142857143,0
133,46.42857142857143,1
134,46.42857142857143,0
135,46.42857142857143,0
136,46.42857142857143,0
137,46.42857142857143,0
138,46.42857142857143,0
139,46.42857142857143,0
140,46.42857142857143,1
141,46.42857142857143,0
142,46.42857142857143,0
143,46.42857142857143,0
144,46.42857142857143,0
145,46.42857142857143,0
146,46.42857142857143,0
147,46.42857142857143,1
148,46.42857142857143,0
149,46.42857142857143,0
150,46.93877551020408,0
151,46.93877551020408,0
152,46.93877551020408,0
153,48.97959183673469,0
154,48.97959183673469,0
155,48.97959183673469,0
156,48.97959183673469,0
157,49.48979591836735,0
158,49.48979591836735,0
159,49.48979591836735,1
160,49.48979591836735,0
161,49.48979591836735,0
162,49.48979591836735,0
163,49.48979591836735,0
164,49.48979591836735,0
165,49.48979591836735,0
166,49.48979591836735,1
167,49.48979591836735,0
168,50.0,0
169,50.0,0
170,50.0,0
171,50.0,0
172,50.0,0
173,50.0,1
174,50.0,0
175,50.51020408163265,0
176,51.53061224489795,0
177,51.53061224489795,0
178,52.55102040816326,0
179,52.55102040816326,0
180,52.55102040816326,0
181,53.06122448979592,0
182,53.06122448979592,0
183,53.06122448979592,0
184,53.06122448979592,1
185,53.57142857142857,0
186,53.57142857142857,0
187,53.57142857142857,0
188,53.57142857142857,0
189,53.57142857142857,0
190,53.57142857142857,0
191,53.57142857142857,1
192,53.57142857142857,0
193,53.57142857142857,0
194,53.57142857142857,0
195,53.57142857142857,0
196,53.57142857142857,0
197,53.57142857142857,0
198,53.57142857142857,1
199,53.57142857142857,0
200,53.57142857142857,0
201,53.57142857142857,0
202,53.57142857142857,0
203,53.57142857142857,0
204,53.57142857142857,0
205,54.08163265306123,1
206,54.59183673469388,0
207,54.59183673469388,0
208,54.59183673469388,0
209,54.59183673469388,0
210,54.59183673469388,0
211,54.59183673469388,0
212,54.59183673469388,1
213,54.59183673469388,0
214,54.59183673469388,0
215,54.59183673469388,0
216,54.59183673469388,0
217,54.59183673469388,0
218,54.59183673469388,0
219,54.59183673469388,1
220,54.59183673469388,0
221,54.59183673469388,0
222,54.59183673469388,0
223,54.59183673469388,0
224,54.59183673469388,0


==> data/config_comp/claude-3-sonnet_3_II_b_iii.csv <==
Total Message,Coverage Rate,Reset
1,6.122448979591836,0
2,7.653061224489796,0
3,7.653061224489796,0
4,7.653061224489796,0
5,7.653061224489796,1
6,10.714285714285714,0
7,12.244897959183673,0
8,12.755102040816327,0
9,14.285714285714285,0
10,16.83673469387755,0
11,17.346938775510203,0
12,17.346938775510203,0
13,17.857142857142858,1
14,18.367346938775512,0
15,18.367346938775512,0
16,18.367346938775512,0
17,18.367346938775512,1
18,18.877551020408163,0
19,20.408163265306122,0
20,20.408163265306122,0
21,20.408163265306122,0
22,20.918367346938776,1
23,21.93877551020408,0
24,21.93877551020408,0
25,21.93877551020408,0
26,21.93877551020408,1
27,23.97959183673469,0
28,25.0,0
29,25.510204081632654,0
30,25.510204081632654,0
31,26.02040816326531,1
32,26.53061224489796,0
33,28.061224489795915,0
34,29.591836734693878,0
35,30.102040816326532,0
36,30.102040816326532,0
37,30.612244897959183,1
38,31.122448979591837,0
39,31.122448979591837,0
40,31.122448979591837,0
41,31.122448979591837,1
42,32.142857142857146,0
43,32.142857142857146,0
44,32.142857142857146,0
45,32.142857142857146,1
46,32.142857142857146,0
47,32.142857142857146,0
48,32.142857142857146,0
49,32.142857142857146,1
50,32.142857142857146,0
51,32.6530612244898,0
52,32.6530612244898,0
53,33.16326530612245,1
54,33.6734693877551,0
55,33.6734693877551,0
56,33.6734693877551,0
57,34.183673469387756,1
58,34.183673469387756,0
59,34.183673469387756,0
60,34.183673469387756,0
61,34.183673469387756,1
62,34.183673469387756,0
63,34.183673469387756,0
64,34.69387755102041,0
65,34.69387755102041,1
66,34.69387755102041,0
67,35.714285714285715,0
68,35.714285714285715,0
69,35.714285714285715,1
70,35.714285714285715,0
71,35.714285714285715,0
72,35.714285714285715,0
73,35.714285714285715,1
74,35.714285714285715,0
75,35.714285714285715,0
76,35.714285714285715,0
77,35.714285714285715,1
78,35.714285714285715,0
79,36.224489795918366,0
80,37.244897959183675,0
81,37.244897959183675,0
82,37.244897959183675,1
83,37.755102040816325,0
84,37.755102040816325,0
85,37.755102040816325,0
86,37.755102040816325,1
87,37.755102040816325,0
88,37.755102040816325,0
89,38.265306122448976,0
90,38.265306122448976,1
91,38.775510204081634,0
92,38.775510204081634,0
93,38.775510204081634,0
94,39.285714285714285,1
95,39.285714285714285,0
96,39.285714285714285,0
97,39.285714285714285,0
98,39.285714285714285,1
99,39.285714285714285,0
100,39.285714285714285,0
101,39.285714285714285,0
102,39.285714285714285,1
103,39.285714285714285,0
104,39.285714285714285,0
105,39.285714285714285,0
106,39.285714285714285,1
107,39.285714285714285,0
108,39.285714285714285,0
109,39.285714285714285,0
110,39.285714285714285,1
111,41.3265306122449,0
112,44.38775510204081,0
113,44.38775510204081,0
114,44.38775510204081,0
115,44.89795918367347,1
116,44.89795918367347,0
117,44.89795918367347,0
118,44.89795918367347,0
119,44.89795918367347,1
120,44.89795918367347,0
121,44.89795918367347,0
122,45.40816326530612,0
123,45.40816326530612,1
124,45.40816326530612,0
125,45.40816326530612,0
126,45.40816326530612,0
127,45.40816326530612,1
128,45.40816326530612,0
129,45.40816326530612,0
130,45.40816326530612,0
131,45.40816326530612,1
132,45.40816326530612,0
133,45.40816326530612,0
134,45.40816326530612,0
135,45.40816326530612,1
136,46.42857142857143,0
137,47.44897959183674,0
138,47.44897959183674,0
139,47.95918367346938,0
140,48.46938775510204,1
141,48.46938775510204,0
142,48.46938775510204,0
143,48.46938775510204,0
144,48.46938775510204,1
145,48.46938775510204,0
146,48.46938775510204,0
147,48.46938775510204,0
148,48.46938775510204,1
149,48.97959183673469,0
150,48.97959183673469,0
151,48.97959183673469,0
152,49.48979591836735,1
153,49.48979591836735,0
154,49.48979591836735,0
155,49.48979591836735,0
156,49.48979591836735,1
157,49.48979591836735,0
158,49.48979591836735,0
159,49.48979591836735,0
160,49.48979591836735,1
161,50.0,0
162,50.51020408163265,0
163,51.02040816326531,0
164,51.02040816326531,1
165,51.02040816326531,0
166,51.02040816326531,0
167,51.53061224489795,0
168,52.55102040816326,0
169,52.55102040816326,0
170,52.55102040816326,1
171,52.55102040816326,0
172,52.55102040816326,0
173,52.55102040816326,0
174,52.55102040816326,1
175,52.55102040816326,0
176,52.55102040816326,0
177,52.55102040816326,0
178,52.55102040816326,1
179,52.55102040816326,0
180,52.55102040816326,0
181,53.57142857142857,0
182,53.57142857142857,1
183,54.08163265306123,0
184,54.08163265306123,0
185,54.08163265306123,0
186,54.08163265306123,1
187,54.08163265306123,0
188,54.08163265306123,0
189,54.08163265306123,0
190,54.08163265306123,1
191,54.08163265306123,0
192,54.08163265306123,0
193,54.08163265306123,0
194,54.08163265306123,1
195,54.08163265306123,0
196,54.08163265306123,0
197,54.08163265306123,0
198,54.08163265306123,1
199,54.08163265306123,0
200,54.08163265306123,0
201,54.08163265306123,0
202,54.08163265306123,1
203,54.08163265306123,0
204,54.08163265306123,0
205,54.08163265306123,0
206,54.08163265306123,1
207,54.08163265306123,0


==> data/config_comp/claude-3-sonnet_3_IV_a_ii.csv <==
Total Message,Coverage Rate,Reset
1,3.571428571428571,0
2,7.142857142857142,0
3,8.673469387755102,0
4,12.244897959183673,0
5,15.816326530612246,0
6,19.897959183673468,0
7,19.897959183673468,0
8,20.408163265306122,0
9,21.428571428571427,0
10,22.95918367346939,0
11,24.489795918367346,0
12,25.0,0
13,25.0,0
14,25.0,0
15,27.55102040816326,0
16,28.57142857142857,0
17,29.591836734693878,0
18,31.122448979591837,0
19,32.6530612244898,0
20,33.16326530612245,0
21,33.16326530612245,0
22,33.16326530612245,0
23,33.16326530612245,0
24,33.6734693877551,0
25,34.183673469387756,0
26,34.183673469387756,1
27,36.734693877551024,0
28,36.734693877551024,0
29,36.734693877551024,0
30,37.244897959183675,0
31,37.755102040816325,0
32,38.265306122448976,0
33,39.285714285714285,0
34,39.285714285714285,0
35,39.285714285714285,0
36,39.285714285714285,0
37,39.285714285714285,0
38,39.285714285714285,1
39,40.816326530612244,0
40,40.816326530612244,0
41,40.816326530612244,0
42,40.816326530612244,0
43,40.816326530612244,0
44,42.3469387755102,0
45,42.857142857142854,0
46,42.857142857142854,0
47,42.857142857142854,0
48,42.857142857142854,0
49,42.857142857142854,0
50,42.857142857142854,1
51,43.36734693877551,0
52,43.36734693877551,0
53,43.36734693877551,0
54,43.36734693877551,0
55,43.87755102040816,0
56,44.38775510204081,0
57,44.38775510204081,1
58,44.38775510204081,0
59,44.38775510204081,0
60,44.38775510204081,0
61,44.38775510204081,0
62,44.89795918367347,0
63,45.40816326530612,0
64,45.40816326530612,1
65,45.91836734693878,0
66,45.91836734693878,0
67,45.91836734693878,0
68,46.42857142857143,0
69,46.42857142857143,0
70,46.93877551020408,0
71,46.93877551020408,1
72,47.95918367346938,0
73,47.95918367346938,0
74,47.95918367346938,0
75,47.95918367346938,0
76,47.95918367346938,0
77,47.95918367346938,0
78,48.46938775510204,1
79,48.46938775510204,0
80,48.46938775510204,0
81,48.97959183673469,0
82,48.97959183673469,0
83,48.97959183673469,0
84,49.48979591836735,0
85,49.48979591836735,1
86,49.48979591836735,0
87,49.48979591836735,0
88,49.48979591836735,0
89,49.48979591836735,0
90,49.48979591836735,0
91,49.48979591836735,0
92,49.48979591836735,1
93,51.02040816326531,0
94,51.02040816326531,0
95,51.53061224489795,0
96,51.53061224489795,0
97,51.53061224489795,0
98,51.53061224489795,0
99,51.53061224489795,1
100,52.04081632653062,0
101,52.04081632653062,0
102,52.04081632653062,0
103,52.04081632653062,0
104,52.04081632653062,0
105,52.04081632653062,0
106,52.04081632653062,1
107,52.04081632653062,0
108,52.04081632653062,0
109,52.04081632653062,0
110,53.06122448979592,0
111,53.06122448979592,0
112,53.06122448979592,0
113,53.06122448979592,1
114,53.06122448979592,0
115,53.06122448979592,0
116,53.06122448979592,0
117,53.06122448979592,0
118,53.06122448979592,0
119,53.06122448979592,0
120,53.06122448979592,1
121,54.59183673469388,0
122,54.59183673469388,0
123,54.59183673469388,0
124,54.59183673469388,0
125,54.59183673469388,0
126,54.59183673469388,0
127,54.59183673469388,1
128,54.59183673469388,0
129,54.59183673469388,0
130,54.59183673469388,0
131,54.59183673469388,0
132,55.10204081632652,0
133,55.10204081632652,0
134,55.10204081632652,1
135,55.10204081632652,0
136,55.10204081632652,0
137,55.10204081632652,0
138,55.10204081632652,0
139,55.10204081632652,0
140,55.10204081632652,0
141,55.10204081632652,1
142,55.10204081632652,0
143,55.10204081632652,0
144,55.10204081632652,0
145,55.10204081632652,0
146,56.12244897959183,0
147,56.12244897959183,0
148,56.12244897959183,1
149,56.12244897959183,0
150,56.12244897959183,0
151,56.12244897959183,0
152,56.12244897959183,0
153,56.12244897959183,0
154,56.12244897959183,0
155,56.12244897959183,1
156,56.12244897959183,0
157,56.12244897959183,0
158,56.12244897959183,0
159,56.12244897959183,0
160,56.12244897959183,0
161,56.12244897959183,0
162,56.12244897959183,1
163,56.12244897959183,0
164,56.12244897959183,0
165,56.12244897959183,0
166,56.12244897959183,0
167,56.12244897959183,0
168,56.12244897959183,0
169,56.12244897959183,1
170,56.12244897959183,0


==> data/few_shot_comp/claude_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,6.63265306122449,0
2,10.204081632653061,0
3,13.26530612244898,0
4,14.795918367346939,0
5,15.816326530612246,0
6,15.816326530612246,0
7,17.857142857142858,0
8,18.367346938775512,0
9,18.877551020408163,0
10,19.387755102040817,0
11,19.897959183673468,0
12,21.428571428571427,0
13,21.93877551020408,0
14,22.448979591836736,0
15,23.46938775510204,0
16,23.97959183673469,0
17,24.489795918367346,0
18,25.0,0
19,25.510204081632654,0
20,26.02040816326531,0
21,26.53061224489796,0
22,26.53061224489796,0
23,26.53061224489796,0
24,27.55102040816326,0
25,27.55102040816326,0
26,27.55102040816326,0
27,27.55102040816326,1
28,27.55102040816326,0
29,28.57142857142857,0
30,28.57142857142857,0
31,29.081632653061224,0
32,29.081632653061224,0
33,29.081632653061224,0
34,29.591836734693878,0
35,29.591836734693878,1
36,29.591836734693878,0
37,30.612244897959183,0
38,31.122448979591837,0
39,31.122448979591837,0
40,31.122448979591837,0
41,31.122448979591837,0
42,31.63265306122449,0
43,32.142857142857146,0
44,32.142857142857146,1
45,33.16326530612245,0
46,34.183673469387756,0
47,34.183673469387756,0
48,34.69387755102041,0
49,34.69387755102041,0
50,34.69387755102041,0
51,35.714285714285715,0
52,36.224489795918366,0
53,36.224489795918366,0
54,37.244897959183675,0
55,37.244897959183675,0
56,37.244897959183675,0
57,37.244897959183675,0
58,37.244897959183675,1
59,38.775510204081634,0
60,39.285714285714285,0
61,40.816326530612244,0
62,40.816326530612244,0
63,40.816326530612244,0
64,40.816326530612244,0
65,41.3265306122449,0
66,41.83673469387755,0
67,42.3469387755102,0
68,42.3469387755102,0
69,42.857142857142854,0
70,42.857142857142854,0
71,42.857142857142854,0
72,42.857142857142854,1
73,43.87755102040816,0
74,43.87755102040816,0
75,44.38775510204081,0
76,45.91836734693878,0
77,45.91836734693878,0
78,46.42857142857143,0
79,47.44897959183674,0
80,47.44897959183674,0
81,47.95918367346938,0
82,47.95918367346938,0
83,47.95918367346938,0
84,48.46938775510204,0
85,48.97959183673469,0
86,49.48979591836735,0
87,50.0,0
88,50.0,0
89,50.0,0
90,50.51020408163265,0
91,51.02040816326531,0
92,51.02040816326531,0
93,51.02040816326531,1
94,51.02040816326531,0
95,52.04081632653062,0
96,52.04081632653062,0
97,52.04081632653062,0
98,53.06122448979592,0
99,53.06122448979592,0
100,53.06122448979592,0
101,53.06122448979592,1
102,53.06122448979592,0
103,53.06122448979592,0
104,53.06122448979592,0
105,53.06122448979592,0
106,53.06122448979592,0
107,53.57142857142857,0
108,53.57142857142857,1
109,54.08163265306123,0
110,54.08163265306123,0
111,54.08163265306123,0
112,54.08163265306123,0
113,54.08163265306123,0
114,54.08163265306123,0
115,54.08163265306123,1
116,54.08163265306123,0
117,54.08163265306123,0
118,54.08163265306123,0
119,54.59183673469388,0
120,54.59183673469388,0
121,55.10204081632652,0
122,56.12244897959183,0
123,56.12244897959183,0
124,56.12244897959183,0
125,56.12244897959183,0
126,56.63265306122449,0
127,57.6530612244898,0
128,57.6530612244898,0
129,58.16326530612245,0
130,59.183673469387756,0
131,59.183673469387756,0
132,59.183673469387756,0
133,59.183673469387756,0
134,59.183673469387756,0
135,59.183673469387756,1
136,59.183673469387756,0
137,60.204081632653065,0
138,60.204081632653065,0
139,60.204081632653065,0
140,60.71428571428571,0
141,60.71428571428571,0
142,61.73469387755102,0
143,61.73469387755102,0
144,62.244897959183675,0
145,62.244897959183675,0
146,62.244897959183675,0
147,62.755102040816325,0
148,62.755102040816325,1
149,62.755102040816325,0
150,62.755102040816325,0
151,62.755102040816325,0
152,62.755102040816325,0
153,62.755102040816325,0
154,62.755102040816325,0
155,62.755102040816325,1
156,62.755102040816325,0
157,62.755102040816325,0
158,62.755102040816325,0
159,62.755102040816325,0
160,63.26530612244898,0
161,63.26530612244898,0
162,63.26530612244898,1
163,63.26530612244898,0
164,63.26530612244898,0
165,63.26530612244898,0
166,63.26530612244898,0
167,63.26530612244898,0
168,63.26530612244898,0
169,63.26530612244898,1
170,63.26530612244898,0
171,63.26530612244898,0
172,63.26530612244898,0
173,63.26530612244898,0
174,63.26530612244898,0
175,63.775510204081634,0
176,63.775510204081634,1
177,63.775510204081634,0
178,63.775510204081634,0
179,63.775510204081634,0
180,63.775510204081634,0
181,63.775510204081634,0
182,63.775510204081634,0
183,63.775510204081634,1
184,64.28571428571429,0
185,64.28571428571429,0
186,64.28571428571429,0
187,64.28571428571429,0
188,64.28571428571429,0
189,64.28571428571429,0
190,64.28571428571429,1
191,64.28571428571429,0
192,64.28571428571429,0
193,64.28571428571429,0
194,64.28571428571429,0
195,64.28571428571429,0
196,64.28571428571429,0
197,64.79591836734694,1
198,64.79591836734694,0
199,64.79591836734694,0
200,65.3061224489796,0
201,65.81632653061224,0
202,65.81632653061224,0
203,65.81632653061224,0
204,66.3265306122449,0
205,66.3265306122449,0
206,66.83673469387756,0
207,66.83673469387756,1
208,66.83673469387756,0
209,66.83673469387756,0
210,66.83673469387756,0
211,66.83673469387756,0
212,66.83673469387756,0
213,66.83673469387756,0
214,66.83673469387756,1
215,66.83673469387756,0
216,66.83673469387756,0
217,66.83673469387756,0
218,66.83673469387756,0
219,66.83673469387756,0
220,66.83673469387756,0
221,66.83673469387756,1
222,67.3469387755102,0
223,67.3469387755102,0
224,67.3469387755102,0
225,67.85714285714286,0
226,67.85714285714286,0
227,68.36734693877551,0
228,68.36734693877551,1
229,68.36734693877551,0
230,68.36734693877551,0
231,68.36734693877551,0
232,68.36734693877551,0
233,68.36734693877551,0
234,68.36734693877551,0
235,68.87755102040816,1
236,68.87755102040816,0
237,68.87755102040816,0
238,68.87755102040816,0
239,68.87755102040816,0
240,68.87755102040816,0
241,68.87755102040816,0
242,68.87755102040816,1
243,69.38775510204081,0
244,69.38775510204081,0
245,69.38775510204081,0
246,69.38775510204081,0
247,69.38775510204081,0
248,69.38775510204081,0
249,69.89795918367348,1
250,69.89795918367348,0
251,69.89795918367348,0
252,69.89795918367348,0
253,69.89795918367348,0
254,69.89795918367348,0
255,69.89795918367348,0
256,69.89795918367348,1
257,69.89795918367348,0
258,69.89795918367348,0
259,69.89795918367348,0
260,69.89795918367348,0
261,69.89795918367348,0
262,69.89795918367348,0
263,70.40816326530613,1
264,70.40816326530613,0
265,70.40816326530613,0
266,70.40816326530613,0
267,70.40816326530613,0
268,70.40816326530613,0
269,70.40816326530613,0
270,70.40816326530613,1
271,70.40816326530613,0
272,70.40816326530613,0
273,70.40816326530613,0
274,70.40816326530613,0
275,70.40816326530613,0
276,70.91836734693877,0
277,70.91836734693877,1
278,70.91836734693877,0
279,70.91836734693877,0
280,70.91836734693877,0
281,70.91836734693877,0
282,70.91836734693877,0
283,70.91836734693877,0
284,71.42857142857143,1
285,71.42857142857143,0
286,71.42857142857143,0
287,71.42857142857143,0
288,71.42857142857143,0
289,71.42857142857143,0
290,71.42857142857143,0
291,71.42857142857143,1
292,71.42857142857143,0
293,71.42857142857143,0
294,71.42857142857143,0
295,71.42857142857143,0
296,71.42857142857143,0
297,71.93877551020408,0
298,71.93877551020408,1
299,71.93877551020408,0
300,71.93877551020408,0
301,71.93877551020408,0
302,71.93877551020408,0
303,71.93877551020408,0
304,71.93877551020408,0
305,71.93877551020408,1
306,71.93877551020408,0
307,71.93877551020408,0
308,71.93877551020408,0
309,71.93877551020408,0
310,71.93877551020408,0
311,71.93877551020408,0
312,71.93877551020408,1
313,71.93877551020408,0
314,71.93877551020408,0
315,71.93877551020408,0


==> data/few_shot_comp/claude_no_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,2.5510204081632653,0
2,3.061224489795918,0
3,4.081632653061225,0
4,5.1020408163265305,0
5,6.122448979591836,0
6,7.142857142857142,0
7,7.142857142857142,0
8,7.142857142857142,0
9,7.142857142857142,0
10,7.142857142857142,0
11,7.142857142857142,1
12,10.204081632653061,0
13,14.795918367346939,0
14,15.816326530612246,0
15,16.83673469387755,0
16,16.83673469387755,0
17,17.346938775510203,0
18,17.346938775510203,0
19,17.857142857142858,0
20,17.857142857142858,0
21,17.857142857142858,1
22,17.857142857142858,0
23,17.857142857142858,0
24,17.857142857142858,0
25,17.857142857142858,0
26,17.857142857142858,0
27,18.367346938775512,0
28,18.367346938775512,1
29,19.387755102040817,0
30,19.897959183673468,0
31,19.897959183673468,0
32,19.897959183673468,0
33,19.897959183673468,0
34,20.408163265306122,0
35,20.918367346938776,0
36,20.918367346938776,1
37,20.918367346938776,0
38,21.93877551020408,0
39,23.97959183673469,0
40,23.97959183673469,0
41,25.0,0
42,25.510204081632654,0
43,25.510204081632654,0
44,26.02040816326531,0
45,26.53061224489796,0
46,27.040816326530614,0
47,27.040816326530614,0
48,27.55102040816326,0
49,28.061224489795915,0
50,28.061224489795915,0
51,28.061224489795915,0
52,28.061224489795915,1
53,28.061224489795915,0
54,28.57142857142857,0
55,29.591836734693878,0
56,30.102040816326532,0
57,30.102040816326532,0
58,30.612244897959183,0
59,30.612244897959183,0
60,30.612244897959183,0
61,32.142857142857146,0
62,32.142857142857146,0
63,33.16326530612245,0
64,34.183673469387756,0
65,34.183673469387756,0
66,35.714285714285715,0
67,35.714285714285715,0
68,36.734693877551024,0
69,37.755102040816325,0
70,39.285714285714285,0
71,40.30612244897959,0
72,41.83673469387755,0
73,41.83673469387755,0
74,42.3469387755102,0
75,42.3469387755102,0
76,43.87755102040816,0
77,43.87755102040816,0
78,44.38775510204081,0
79,44.38775510204081,0
80,45.40816326530612,0
81,45.40816326530612,0
82,45.91836734693878,0
83,45.91836734693878,0
84,45.91836734693878,0
85,46.42857142857143,0
86,46.42857142857143,1
87,46.42857142857143,0
88,46.42857142857143,0
89,46.42857142857143,0
90,46.42857142857143,0
91,46.93877551020408,0
92,46.93877551020408,0
93,47.44897959183674,1
94,47.95918367346938,0
95,47.95918367346938,0
96,48.46938775510204,0
97,48.46938775510204,0
98,48.46938775510204,0
99,48.97959183673469,0
100,48.97959183673469,1
101,50.51020408163265,0
102,50.51020408163265,0
103,50.51020408163265,0
104,50.51020408163265,0
105,50.51020408163265,0
106,50.51020408163265,0
107,51.53061224489795,1
108,51.53061224489795,0
109,51.53061224489795,0
110,51.53061224489795,0
111,51.53061224489795,0
112,51.53061224489795,0
113,52.55102040816326,0
114,53.57142857142857,0
115,53.57142857142857,0
116,53.57142857142857,0
117,53.57142857142857,0
118,53.57142857142857,0
119,53.57142857142857,1
120,53.57142857142857,0
121,53.57142857142857,0
122,53.57142857142857,0
123,54.08163265306123,0
124,54.08163265306123,0
125,54.59183673469388,0
126,54.59183673469388,1
127,54.59183673469388,0
128,54.59183673469388,0
129,54.59183673469388,0
130,54.59183673469388,0
131,54.59183673469388,0
132,54.59183673469388,0
133,54.59183673469388,1
134,54.59183673469388,0
135,54.59183673469388,0
136,55.10204081632652,0
137,55.10204081632652,0
138,55.61224489795919,0
139,55.61224489795919,0
140,55.61224489795919,1
141,55.61224489795919,0
142,55.61224489795919,0
143,55.61224489795919,0
144,55.61224489795919,0
145,55.61224489795919,0
146,55.61224489795919,0
147,55.61224489795919,1
148,55.61224489795919,0
149,55.61224489795919,0
150,55.61224489795919,0
151,55.61224489795919,0
152,55.61224489795919,0
153,55.61224489795919,0
154,56.12244897959183,1
155,56.63265306122449,0
156,56.63265306122449,0
157,56.63265306122449,0
158,56.63265306122449,0
159,56.63265306122449,0
160,56.63265306122449,0
161,56.63265306122449,1
162,56.63265306122449,0
163,56.63265306122449,0
164,56.63265306122449,0
165,56.63265306122449,0
166,56.63265306122449,0
167,56.63265306122449,0
168,56.63265306122449,1
169,57.14285714285714,0
170,57.14285714285714,0
171,57.14285714285714,0
172,57.14285714285714,0
173,57.14285714285714,0
174,57.14285714285714,0
175,57.6530612244898,1
176,59.183673469387756,0
177,59.183673469387756,0
178,59.183673469387756,0
179,59.183673469387756,0
180,59.183673469387756,0
181,59.183673469387756,0
182,59.183673469387756,1
183,59.183673469387756,0
184,59.183673469387756,0
185,59.183673469387756,0
186,59.183673469387756,0
187,59.183673469387756,0
188,59.183673469387756,0
189,59.183673469387756,1
190,59.693877551020414,0
191,59.693877551020414,0
192,59.693877551020414,0
193,59.693877551020414,0
194,60.204081632653065,0
195,60.204081632653065,0
196,60.71428571428571,1
197,61.224489795918366,0
198,61.224489795918366,0
199,61.73469387755102,0
200,61.73469387755102,0
201,61.73469387755102,0
202,61.73469387755102,0
203,61.73469387755102,1
204,61.73469387755102,0
205,61.73469387755102,0
206,61.73469387755102,0
207,61.73469387755102,0
208,62.244897959183675,0
209,62.244897959183675,0
210,62.244897959183675,1
211,62.244897959183675,0
212,62.244897959183675,0
213,62.244897959183675,0
214,62.244897959183675,0
215,62.244897959183675,0
216,62.244897959183675,0
217,62.244897959183675,1
218,63.26530612244898,0
219,63.26530612244898,0
220,63.26530612244898,0
221,63.26530612244898,0
222,63.26530612244898,0
223,63.775510204081634,0
224,64.28571428571429,1
225,64.28571428571429,0
226,64.28571428571429,0
227,64.28571428571429,0
228,64.28571428571429,0
229,64.28571428571429,0
230,64.28571428571429,0
231,64.28571428571429,1
232,64.79591836734694,0
233,64.79591836734694,0
234,64.79591836734694,0
235,64.79591836734694,0
236,64.79591836734694,0
237,64.79591836734694,0
238,65.3061224489796,1
239,65.3061224489796,0
240,65.3061224489796,0
241,65.3061224489796,0
242,65.3061224489796,0
243,65.3061224489796,0
244,65.81632653061224,0
245,65.81632653061224,1
246,66.3265306122449,0
247,66.3265306122449,0
248,66.3265306122449,0
249,66.3265306122449,0
250,66.3265306122449,0
251,66.3265306122449,0
252,66.3265306122449,1
253,66.3265306122449,0
254,66.3265306122449,0
255,66.3265306122449,0
256,66.3265306122449,0
257,66.3265306122449,0
258,66.3265306122449,0
259,66.3265306122449,1
260,66.3265306122449,0
261,66.3265306122449,0
262,66.3265306122449,0
263,66.83673469387756,0
264,66.83673469387756,0
265,66.83673469387756,0
266,66.83673469387756,1
267,66.83673469387756,0
268,66.83673469387756,0
269,66.83673469387756,0
270,66.83673469387756,0
271,66.83673469387756,0
272,66.83673469387756,0
273,66.83673469387756,1
274,66.83673469387756,0
275,66.83673469387756,0
276,66.83673469387756,0
277,66.83673469387756,0
278,66.83673469387756,0
279,66.83673469387756,0
280,66.83673469387756,1
281,66.83673469387756,0
282,66.83673469387756,0
283,66.83673469387756,0


==> data/few_shot_comp/codellama_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,4.591836734693878,0
2,8.16326530612245,0
3,11.73469387755102,0
4,11.73469387755102,0
5,12.244897959183673,0
6,12.244897959183673,0
7,12.755102040816327,0
8,12.755102040816327,0
9,12.755102040816327,1
10,12.755102040816327,0
11,12.755102040816327,0
12,12.755102040816327,0
13,12.755102040816327,0
14,12.755102040816327,0
15,12.755102040816327,0
16,12.755102040816327,1
17,12.755102040816327,0
18,12.755102040816327,0
19,12.755102040816327,0
20,12.755102040816327,0
21,12.755102040816327,0
22,12.755102040816327,0
23,12.755102040816327,1
24,12.755102040816327,0
25,12.755102040816327,0
26,12.755102040816327,0
27,12.755102040816327,0
28,12.755102040816327,0
29,12.755102040816327,0
30,12.755102040816327,1
31,12.755102040816327,0


==> data/few_shot_comp/codellama_no_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,0.0,0
2,0.0,0
3,0.0,0
4,0.0,0
5,0.0,0
6,0.0,0
7,0.0,1
8,0.0,0
9,0.0,0
10,0.0,0
11,0.0,0
12,0.0,0
13,2.5510204081632653,0
14,2.5510204081632653,0
15,2.5510204081632653,0
16,2.5510204081632653,0
17,4.081632653061225,0
18,4.081632653061225,0
19,4.081632653061225,0
20,4.081632653061225,0
21,4.081632653061225,0
22,4.081632653061225,0
23,4.081632653061225,1
24,4.081632653061225,0
25,4.081632653061225,0
26,4.081632653061225,0
27,4.081632653061225,0
28,4.081632653061225,0
29,4.081632653061225,0
30,4.081632653061225,1
31,4.081632653061225,0
32,4.081632653061225,0
33,4.081632653061225,0
34,4.081632653061225,0
35,4.081632653061225,0
36,4.081632653061225,0
37,4.081632653061225,1
38,4.081632653061225,0
39,4.081632653061225,0
40,4.081632653061225,0
41,4.081632653061225,0


==> data/few_shot_comp/gpt-3_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,4.591836734693878,0
2,8.16326530612245,0
3,8.16326530612245,0
4,8.16326530612245,0
5,8.16326530612245,0
6,8.16326530612245,0
7,8.16326530612245,0
8,8.16326530612245,1
9,8.16326530612245,0
10,8.16326530612245,0
11,8.16326530612245,0
12,8.16326530612245,0
13,8.16326530612245,0
14,8.16326530612245,0
15,8.16326530612245,1
16,8.16326530612245,0
17,8.16326530612245,0
18,8.16326530612245,0
19,8.16326530612245,0
20,8.16326530612245,0
21,8.16326530612245,0
22,8.16326530612245,1
23,8.16326530612245,0
24,10.204081632653061,0
25,10.204081632653061,0
26,10.714285714285714,0
27,10.714285714285714,0
28,11.73469387755102,0
29,11.73469387755102,0
30,11.73469387755102,0
31,12.244897959183673,0
32,12.244897959183673,0
33,12.244897959183673,0
34,12.244897959183673,1
35,12.244897959183673,0
36,12.244897959183673,0
37,12.244897959183673,0
38,12.244897959183673,0
39,12.244897959183673,0
40,12.244897959183673,0
41,12.244897959183673,1
42,12.244897959183673,0
43,12.244897959183673,0
44,13.26530612244898,0
45,13.26530612244898,0
46,13.26530612244898,0
47,13.77551020408163,0
48,13.77551020408163,0
49,13.77551020408163,0
50,13.77551020408163,1
51,13.77551020408163,0
52,14.795918367346939,0
53,14.795918367346939,0
54,16.83673469387755,0
55,16.83673469387755,0
56,16.83673469387755,0
57,16.83673469387755,0
58,16.83673469387755,0
59,16.83673469387755,0
60,16.83673469387755,1
61,16.83673469387755,0
62,16.83673469387755,0
63,16.83673469387755,0
64,16.83673469387755,0
65,16.83673469387755,0
66,17.857142857142858,0
67,18.877551020408163,0
68,18.877551020408163,0
69,18.877551020408163,0
70,18.877551020408163,0
71,18.877551020408163,0
72,18.877551020408163,1
73,18.877551020408163,0
74,18.877551020408163,0
75,18.877551020408163,0
76,18.877551020408163,0
77,18.877551020408163,0
78,19.897959183673468,0
79,19.897959183673468,1
80,19.897959183673468,0
81,19.897959183673468,0
82,19.897959183673468,0
83,19.897959183673468,0
84,19.897959183673468,0
85,19.897959183673468,0
86,19.897959183673468,1
87,19.897959183673468,0
88,19.897959183673468,0
89,19.897959183673468,0
90,19.897959183673468,0
91,19.897959183673468,0
92,19.897959183673468,0
93,19.897959183673468,1
94,19.897959183673468,0
95,19.897959183673468,0
96,19.897959183673468,0
97,19.897959183673468,0
98,19.897959183673468,0
99,19.897959183673468,0
100,19.897959183673468,1
101,19.897959183673468,0
102,19.897959183673468,0


==> data/few_shot_comp/gpt-3_no_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,2.0408163265306123,0
2,2.0408163265306123,0
3,2.0408163265306123,0
4,2.0408163265306123,0
5,2.0408163265306123,0
6,2.0408163265306123,0
7,2.0408163265306123,1
8,2.5510204081632653,0
9,2.5510204081632653,0
10,2.5510204081632653,0
11,2.5510204081632653,0
12,2.5510204081632653,0
13,2.5510204081632653,0
14,2.5510204081632653,1
15,2.5510204081632653,0
16,12.244897959183673,0
17,16.83673469387755,0
18,16.83673469387755,0
19,16.83673469387755,0
20,16.83673469387755,0
21,16.83673469387755,0
22,16.83673469387755,0
23,16.83673469387755,1
24,16.83673469387755,0
25,16.83673469387755,0
26,16.83673469387755,0
27,16.83673469387755,0
28,16.83673469387755,0
29,16.83673469387755,0
30,16.83673469387755,1
31,16.83673469387755,0
32,16.83673469387755,0
33,18.877551020408163,0
34,18.877551020408163,0
35,18.877551020408163,0
36,18.877551020408163,0
37,18.877551020408163,0
38,18.877551020408163,0
39,18.877551020408163,1
40,18.877551020408163,0
41,18.877551020408163,0
42,18.877551020408163,0
43,18.877551020408163,0
44,18.877551020408163,0
45,18.877551020408163,0
46,18.877551020408163,1
47,18.877551020408163,0
48,18.877551020408163,0
49,18.877551020408163,0
50,18.877551020408163,0
51,18.877551020408163,0
52,18.877551020408163,0
53,18.877551020408163,1
54,18.877551020408163,0
55,18.877551020408163,0
56,18.877551020408163,0
57,18.877551020408163,0


==> data/few_shot_comp/llama2_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,4.591836734693878,0
2,11.224489795918368,0
3,11.224489795918368,0
4,11.224489795918368,0
5,11.224489795918368,0
6,11.224489795918368,0
7,11.224489795918368,0
8,11.224489795918368,1
9,11.224489795918368,0
10,11.224489795918368,0
11,11.224489795918368,0
12,11.224489795918368,0
13,11.224489795918368,0
14,11.224489795918368,0
15,11.224489795918368,1
16,11.224489795918368,0
17,11.224489795918368,0
18,11.224489795918368,0
19,11.224489795918368,0
20,11.224489795918368,0
21,11.224489795918368,0
22,11.224489795918368,1
23,11.224489795918368,0
24,11.224489795918368,0
25,11.224489795918368,0
26,11.224489795918368,0


==> data/few_shot_comp/llama2_no_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,1.530612244897959,0
2,4.591836734693878,0
3,4.591836734693878,0
4,4.591836734693878,0
5,4.591836734693878,0
6,4.591836734693878,0
7,4.591836734693878,0
8,4.591836734693878,1
9,4.591836734693878,0
10,4.591836734693878,0
11,5.612244897959184,0
12,5.612244897959184,0
13,5.612244897959184,0
14,6.63265306122449,0
15,6.63265306122449,0
16,6.63265306122449,0
17,6.63265306122449,1
18,6.63265306122449,0
19,7.653061224489796,0
20,7.653061224489796,0
21,7.653061224489796,0
22,7.653061224489796,0
23,7.653061224489796,0
24,7.653061224489796,1
25,7.653061224489796,0
26,7.653061224489796,0
27,7.653061224489796,0
28,7.653061224489796,0
29,7.653061224489796,0
30,7.653061224489796,0
31,7.653061224489796,1
32,7.653061224489796,0
33,7.653061224489796,0
34,7.653061224489796,0
35,7.653061224489796,0
36,7.653061224489796,0
37,7.653061224489796,0
38,7.653061224489796,1
39,7.653061224489796,0
40,7.653061224489796,0
41,7.653061224489796,0
42,7.653061224489796,0
43,7.653061224489796,0


==> data/few_shot_comp/llama3_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,11.224489795918368,0
2,13.26530612244898,0
3,13.26530612244898,0
4,13.26530612244898,0
5,13.26530612244898,0
6,13.26530612244898,0
7,13.26530612244898,0
8,13.26530612244898,1
9,18.367346938775512,0
10,18.367346938775512,0
11,18.367346938775512,0
12,18.367346938775512,0
13,18.367346938775512,0
14,18.367346938775512,0
15,18.367346938775512,1
16,19.387755102040817,0
17,21.428571428571427,0
18,21.428571428571427,0
19,21.93877551020408,0
20,21.93877551020408,0
21,21.93877551020408,0
22,21.93877551020408,0
23,22.95918367346939,0
24,22.95918367346939,0
25,22.95918367346939,1
26,24.489795918367346,0
27,27.55102040816326,0
28,28.57142857142857,0
29,33.6734693877551,0
30,33.6734693877551,0
31,34.183673469387756,0
32,34.183673469387756,0
33,34.69387755102041,0
34,34.69387755102041,0
35,34.69387755102041,1
36,34.69387755102041,0
37,34.69387755102041,0
38,34.69387755102041,0
39,34.69387755102041,0
40,34.69387755102041,0
41,34.69387755102041,0
42,34.69387755102041,1
43,35.714285714285715,0
44,35.714285714285715,0
45,35.714285714285715,0
46,35.714285714285715,0
47,35.714285714285715,0
48,35.714285714285715,0
49,35.714285714285715,1
50,35.714285714285715,0
51,35.714285714285715,0
52,35.714285714285715,0
53,35.714285714285715,0
54,35.714285714285715,0
55,35.714285714285715,0
56,35.714285714285715,1
57,36.734693877551024,0
58,36.734693877551024,0
59,36.734693877551024,0
60,36.734693877551024,0
61,36.734693877551024,0
62,36.734693877551024,0
63,36.734693877551024,1
64,36.734693877551024,0
65,36.734693877551024,0
66,36.734693877551024,0
67,36.734693877551024,0
68,36.734693877551024,0
69,36.734693877551024,0
70,36.734693877551024,1
71,37.244897959183675,0
72,37.244897959183675,0
73,37.244897959183675,0
74,37.244897959183675,0
75,37.244897959183675,0
76,37.244897959183675,0
77,37.244897959183675,1
78,37.244897959183675,0
79,38.775510204081634,0
80,39.285714285714285,0
81,39.285714285714285,0
82,39.285714285714285,0
83,39.285714285714285,0
84,39.795918367346935,0
85,39.795918367346935,1
86,39.795918367346935,0
87,39.795918367346935,0
88,39.795918367346935,0
89,39.795918367346935,0
90,39.795918367346935,0
91,39.795918367346935,0
92,39.795918367346935,1
93,39.795918367346935,0
94,39.795918367346935,0
95,39.795918367346935,0
96,39.795918367346935,0
97,39.795918367346935,0
98,39.795918367346935,0
99,40.30612244897959,1
100,40.30612244897959,0
101,42.3469387755102,0
102,42.857142857142854,0
103,43.87755102040816,0
104,43.87755102040816,0
105,43.87755102040816,0
106,43.87755102040816,0
107,43.87755102040816,0
108,43.87755102040816,1
109,44.38775510204081,0
110,44.38775510204081,0
111,44.38775510204081,0
112,44.38775510204081,0
113,44.38775510204081,0
114,44.38775510204081,0
115,44.38775510204081,1
116,44.38775510204081,0
117,44.38775510204081,0
118,44.38775510204081,0
119,44.38775510204081,0
120,44.38775510204081,0
121,44.38775510204081,0
122,44.38775510204081,1
123,44.38775510204081,0
124,44.38775510204081,0
125,44.38775510204081,0
126,44.38775510204081,0
127,44.38775510204081,0
128,44.89795918367347,0
129,44.89795918367347,1
130,45.40816326530612,0
131,45.40816326530612,0
132,45.40816326530612,0
133,46.93877551020408,0
134,46.93877551020408,0
135,46.93877551020408,0
136,46.93877551020408,0
137,46.93877551020408,0
138,46.93877551020408,0
139,46.93877551020408,1
140,46.93877551020408,0
141,46.93877551020408,0
142,46.93877551020408,0
143,46.93877551020408,0
144,46.93877551020408,0
145,46.93877551020408,0
146,46.93877551020408,1
147,46.93877551020408,0
148,46.93877551020408,0
149,47.95918367346938,0
150,47.95918367346938,0
151,47.95918367346938,0
152,47.95918367346938,0
153,47.95918367346938,1
154,47.95918367346938,0
155,47.95918367346938,0
156,47.95918367346938,0
157,47.95918367346938,0
158,47.95918367346938,0
159,47.95918367346938,0
160,47.95918367346938,1
161,47.95918367346938,0
162,47.95918367346938,0
163,47.95918367346938,0
164,47.95918367346938,0
165,47.95918367346938,0
166,47.95918367346938,0
167,47.95918367346938,1
168,47.95918367346938,0
169,47.95918367346938,0
170,47.95918367346938,0
171,47.95918367346938,0
172,47.95918367346938,0


==> data/few_shot_comp/llama3_no_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,0.0,0
2,1.0204081632653061,0
3,1.0204081632653061,0
4,1.0204081632653061,0
5,1.0204081632653061,0
6,1.0204081632653061,0
7,1.530612244897959,0
8,1.530612244897959,1
9,3.061224489795918,0
10,3.061224489795918,0
11,3.061224489795918,0
12,4.081632653061225,0
13,4.081632653061225,0
14,4.081632653061225,0
15,4.081632653061225,1
16,4.591836734693878,0
17,4.591836734693878,0
18,4.591836734693878,0
19,4.591836734693878,0
20,4.591836734693878,0
21,4.591836734693878,0
22,4.591836734693878,1
23,5.612244897959184,0
24,5.612244897959184,0
25,5.612244897959184,0
26,5.612244897959184,0
27,5.612244897959184,0
28,5.612244897959184,0
29,5.612244897959184,1
30,5.612244897959184,0
31,5.612244897959184,0
32,5.612244897959184,0
33,5.612244897959184,0
34,5.612244897959184,0
35,5.612244897959184,0
36,5.612244897959184,1
37,7.653061224489796,0
38,7.653061224489796,0
39,7.653061224489796,0
40,7.653061224489796,0
41,7.653061224489796,0
42,7.653061224489796,0
43,7.653061224489796,1
44,7.653061224489796,0
45,7.653061224489796,0
46,7.653061224489796,0
47,7.653061224489796,0
48,7.653061224489796,0
49,7.653061224489796,0
50,7.653061224489796,1
51,7.653061224489796,0
52,7.653061224489796,0
53,7.653061224489796,0
54,7.653061224489796,0
55,7.653061224489796,0
56,7.653061224489796,0
57,7.653061224489796,1
58,7.653061224489796,0
59,7.653061224489796,0
60,7.653061224489796,0
61,7.653061224489796,0


==> data/naive_vs_improved/claude-3-sonnet_1_I_a_i.csv <==
Total Message,Coverage Rate,Reset
1,3.571428571428571,0
2,4.081632653061225,0
3,6.63265306122449,0
4,9.693877551020408,0
5,11.224489795918368,0
6,11.224489795918368,0
7,11.73469387755102,0
8,11.73469387755102,0
9,14.285714285714285,0
10,14.795918367346939,0
11,15.816326530612246,0
12,16.3265306122449,0
13,16.83673469387755,0
14,16.83673469387755,0
15,17.346938775510203,0
16,18.367346938775512,0
17,19.387755102040817,0
18,19.387755102040817,0
19,19.387755102040817,0
20,20.408163265306122,0
21,20.408163265306122,0
22,21.428571428571427,0
23,21.428571428571427,0
24,21.428571428571427,0
25,21.428571428571427,0
26,21.93877551020408,0
27,22.448979591836736,0
28,22.448979591836736,1
29,23.97959183673469,0
30,26.02040816326531,0
31,26.02040816326531,0
32,26.02040816326531,0
33,26.02040816326531,0
34,27.55102040816326,0
35,28.061224489795915,0
36,28.061224489795915,0
37,29.081632653061224,0
38,29.081632653061224,0
39,29.081632653061224,0
40,29.081632653061224,0
41,29.081632653061224,1
42,30.612244897959183,0
43,31.122448979591837,0
44,31.63265306122449,0
45,32.6530612244898,0
46,32.6530612244898,0
47,33.16326530612245,0
48,33.16326530612245,0
49,33.16326530612245,0
50,33.16326530612245,0
51,33.16326530612245,1
52,33.16326530612245,0
53,33.6734693877551,0
54,33.6734693877551,0
55,33.6734693877551,0
56,34.69387755102041,0
57,34.69387755102041,0
58,34.69387755102041,0
59,34.69387755102041,1
60,34.69387755102041,0
61,35.204081632653065,0
62,35.714285714285715,0
63,35.714285714285715,0
64,35.714285714285715,0
65,35.714285714285715,0
66,35.714285714285715,1
67,36.224489795918366,0
68,36.224489795918366,0
69,36.224489795918366,0
70,36.224489795918366,0
71,36.224489795918366,0
72,36.224489795918366,0
73,36.224489795918366,1
74,36.224489795918366,0
75,36.734693877551024,0
76,36.734693877551024,0
77,36.734693877551024,0
78,37.244897959183675,0
79,37.244897959183675,0
80,37.244897959183675,1
81,37.244897959183675,0
82,37.244897959183675,0
83,37.244897959183675,0
84,37.244897959183675,0
85,37.755102040816325,0
86,37.755102040816325,0
87,37.755102040816325,1
88,37.755102040816325,0
89,38.265306122448976,0
90,38.265306122448976,0
91,38.265306122448976,0
92,38.265306122448976,0
93,38.265306122448976,0
94,38.265306122448976,1
95,38.265306122448976,0
96,38.265306122448976,0
97,38.265306122448976,0
98,38.265306122448976,0
99,38.265306122448976,0
100,38.265306122448976,0
101,38.265306122448976,1
102,38.265306122448976,0
103,38.265306122448976,0
104,38.265306122448976,0
105,38.265306122448976,0
106,38.265306122448976,0
107,38.265306122448976,0
108,38.265306122448976,1
109,38.265306122448976,0
110,38.265306122448976,0
111,38.265306122448976,0
112,38.775510204081634,0
113,38.775510204081634,0
114,39.285714285714285,0
115,39.795918367346935,0
116,39.795918367346935,0
117,40.30612244897959,0
118,40.30612244897959,0
119,40.30612244897959,0
120,40.30612244897959,1
121,40.30612244897959,0
122,40.30612244897959,0
123,40.816326530612244,0
124,40.816326530612244,0
125,41.3265306122449,0
126,41.83673469387755,0
127,41.83673469387755,0
128,42.3469387755102,0
129,42.3469387755102,0
130,42.3469387755102,0
131,42.3469387755102,1
132,42.3469387755102,0
133,42.3469387755102,0
134,42.3469387755102,0
135,42.3469387755102,0
136,42.3469387755102,0
137,42.3469387755102,0
138,42.857142857142854,1
139,42.857142857142854,0
140,42.857142857142854,0
141,42.857142857142854,0
142,42.857142857142854,0
143,42.857142857142854,0
144,42.857142857142854,0
145,42.857142857142854,1
146,43.36734693877551,0
147,43.36734693877551,0
148,43.36734693877551,0
149,44.38775510204081,0
150,44.38775510204081,0
151,44.89795918367347,0
152,44.89795918367347,0
153,45.40816326530612,0
154,45.40816326530612,0
155,45.40816326530612,1
156,45.40816326530612,0
157,45.40816326530612,0
158,45.40816326530612,0
159,45.40816326530612,0
160,45.40816326530612,0
161,45.40816326530612,0
162,45.40816326530612,1
163,45.40816326530612,0
164,45.40816326530612,0
165,45.40816326530612,0
166,45.40816326530612,0
167,45.40816326530612,0
168,45.40816326530612,0
169,45.40816326530612,1
170,46.42857142857143,0
171,46.42857142857143,0
172,46.42857142857143,0
173,46.42857142857143,0
174,46.42857142857143,0
175,46.42857142857143,0
176,46.42857142857143,1
177,46.42857142857143,0
178,46.93877551020408,0
179,47.44897959183674,0
180,47.44897959183674,0
181,47.44897959183674,0
182,47.95918367346938,0
183,47.95918367346938,0
184,47.95918367346938,1
185,47.95918367346938,0
186,47.95918367346938,0
187,47.95918367346938,0
188,47.95918367346938,0
189,47.95918367346938,0
190,47.95918367346938,0
191,47.95918367346938,1
192,47.95918367346938,0
193,47.95918367346938,0
194,48.46938775510204,0
195,48.97959183673469,0
196,48.97959183673469,0
197,48.97959183673469,0
198,48.97959183673469,1
199,48.97959183673469,0
200,48.97959183673469,0
201,48.97959183673469,0
202,50.51020408163265,0
203,51.02040816326531,0
204,51.02040816326531,0
205,51.02040816326531,0
206,51.02040816326531,0
207,51.02040816326531,0
208,51.02040816326531,1
209,51.02040816326531,0
210,51.02040816326531,0
211,51.02040816326531,0
212,51.02040816326531,0
213,51.02040816326531,0
214,51.02040816326531,0
215,51.02040816326531,1
216,51.53061224489795,0
217,51.53061224489795,0
218,51.53061224489795,0
219,51.53061224489795,0
220,51.53061224489795,0
221,51.53061224489795,0
222,51.53061224489795,1
223,51.53061224489795,0
224,51.53061224489795,0
225,51.53061224489795,0
226,51.53061224489795,0
227,51.53061224489795,0
228,51.53061224489795,0
229,51.53061224489795,1
230,51.53061224489795,0
231,51.53061224489795,0
232,51.53061224489795,0
233,51.53061224489795,0
234,51.53061224489795,0
235,51.53061224489795,0
236,51.53061224489795,1
237,51.53061224489795,0
238,51.53061224489795,0
239,51.53061224489795,0
240,51.53061224489795,0


==> data/naive_vs_improved/claude-3-sonnet_2_II_a_iii.csv <==
Total Message,Coverage Rate,Reset
1,2.5510204081632653,0
2,3.061224489795918,0
3,4.081632653061225,0
4,5.1020408163265305,0
5,6.122448979591836,0
6,7.142857142857142,0
7,7.142857142857142,0
8,7.142857142857142,0
9,7.142857142857142,0
10,7.142857142857142,0
11,7.142857142857142,1
12,10.204081632653061,0
13,14.795918367346939,0
14,15.816326530612246,0
15,16.83673469387755,0
16,16.83673469387755,0
17,17.346938775510203,0
18,17.346938775510203,0
19,17.857142857142858,0
20,17.857142857142858,0
21,17.857142857142858,1
22,17.857142857142858,0
23,17.857142857142858,0
24,17.857142857142858,0
25,17.857142857142858,0
26,17.857142857142858,0
27,18.367346938775512,0
28,18.367346938775512,1
29,19.387755102040817,0
30,19.897959183673468,0
31,19.897959183673468,0
32,19.897959183673468,0
33,19.897959183673468,0
34,20.408163265306122,0
35,20.918367346938776,0
36,20.918367346938776,1
37,20.918367346938776,0
38,21.93877551020408,0
39,23.97959183673469,0
40,23.97959183673469,0
41,25.0,0
42,25.510204081632654,0
43,25.510204081632654,0
44,26.02040816326531,0
45,26.53061224489796,0
46,27.040816326530614,0
47,27.040816326530614,0
48,27.55102040816326,0
49,28.061224489795915,0
50,28.061224489795915,0
51,28.061224489795915,0
52,28.061224489795915,1
53,28.061224489795915,0
54,28.57142857142857,0
55,29.591836734693878,0
56,30.102040816326532,0
57,30.102040816326532,0
58,30.612244897959183,0
59,30.612244897959183,0
60,30.612244897959183,0
61,32.142857142857146,0
62,32.142857142857146,0
63,33.16326530612245,0
64,34.183673469387756,0
65,34.183673469387756,0
66,35.714285714285715,0
67,35.714285714285715,0
68,36.734693877551024,0
69,37.755102040816325,0
70,39.285714285714285,0
71,40.30612244897959,0
72,41.83673469387755,0
73,41.83673469387755,0
74,42.3469387755102,0
75,42.3469387755102,0
76,43.87755102040816,0
77,43.87755102040816,0
78,44.38775510204081,0
79,44.38775510204081,0
80,45.40816326530612,0
81,45.40816326530612,0
82,45.91836734693878,0
83,45.91836734693878,0
84,45.91836734693878,0
85,46.42857142857143,0
86,46.42857142857143,1
87,46.42857142857143,0
88,46.42857142857143,0
89,46.42857142857143,0
90,46.42857142857143,0
91,46.93877551020408,0
92,46.93877551020408,0
93,47.44897959183674,1
94,47.95918367346938,0
95,47.95918367346938,0
96,48.46938775510204,0
97,48.46938775510204,0
98,48.46938775510204,0
99,48.97959183673469,0
100,48.97959183673469,1
101,50.51020408163265,0
102,50.51020408163265,0
103,50.51020408163265,0
104,50.51020408163265,0
105,50.51020408163265,0
106,50.51020408163265,0
107,51.53061224489795,1
108,51.53061224489795,0
109,51.53061224489795,0
110,51.53061224489795,0
111,51.53061224489795,0
112,51.53061224489795,0
113,52.55102040816326,0
114,53.57142857142857,0
115,53.57142857142857,0
116,53.57142857142857,0
117,53.57142857142857,0
118,53.57142857142857,0
119,53.57142857142857,1
120,53.57142857142857,0
121,53.57142857142857,0
122,53.57142857142857,0
123,54.08163265306123,0
124,54.08163265306123,0
125,54.59183673469388,0
126,54.59183673469388,1
127,54.59183673469388,0
128,54.59183673469388,0
129,54.59183673469388,0
130,54.59183673469388,0
131,54.59183673469388,0
132,54.59183673469388,0
133,54.59183673469388,1
134,54.59183673469388,0
135,54.59183673469388,0
136,55.10204081632652,0
137,55.10204081632652,0
138,55.61224489795919,0
139,55.61224489795919,0
140,55.61224489795919,1
141,55.61224489795919,0
142,55.61224489795919,0
143,55.61224489795919,0
144,55.61224489795919,0
145,55.61224489795919,0
146,55.61224489795919,0
147,55.61224489795919,1
148,55.61224489795919,0
149,55.61224489795919,0
150,55.61224489795919,0
151,55.61224489795919,0
152,55.61224489795919,0
153,55.61224489795919,0
154,56.12244897959183,1
155,56.63265306122449,0
156,56.63265306122449,0
157,56.63265306122449,0
158,56.63265306122449,0
159,56.63265306122449,0
160,56.63265306122449,0
161,56.63265306122449,1
162,56.63265306122449,0
163,56.63265306122449,0
164,56.63265306122449,0
165,56.63265306122449,0
166,56.63265306122449,0
167,56.63265306122449,0
168,56.63265306122449,1
169,57.14285714285714,0
170,57.14285714285714,0
171,57.14285714285714,0
172,57.14285714285714,0
173,57.14285714285714,0
174,57.14285714285714,0
175,57.6530612244898,1
176,59.183673469387756,0
177,59.183673469387756,0
178,59.183673469387756,0
179,59.183673469387756,0
180,59.183673469387756,0
181,59.183673469387756,0
182,59.183673469387756,1
183,59.183673469387756,0
184,59.183673469387756,0
185,59.183673469387756,0
186,59.183673469387756,0
187,59.183673469387756,0
188,59.183673469387756,0
189,59.183673469387756,1
190,59.693877551020414,0
191,59.693877551020414,0
192,59.693877551020414,0
193,59.693877551020414,0
194,60.204081632653065,0
195,60.204081632653065,0
196,60.71428571428571,1
197,61.224489795918366,0
198,61.224489795918366,0
199,61.73469387755102,0
200,61.73469387755102,0
201,61.73469387755102,0
202,61.73469387755102,0
203,61.73469387755102,1
204,61.73469387755102,0
205,61.73469387755102,0
206,61.73469387755102,0
207,61.73469387755102,0
208,62.244897959183675,0
209,62.244897959183675,0
210,62.244897959183675,1
211,62.244897959183675,0
212,62.244897959183675,0
213,62.244897959183675,0
214,62.244897959183675,0
215,62.244897959183675,0
216,62.244897959183675,0
217,62.244897959183675,1
218,63.26530612244898,0
219,63.26530612244898,0
220,63.26530612244898,0
221,63.26530612244898,0
222,63.26530612244898,0
223,63.775510204081634,0
224,64.28571428571429,1
225,64.28571428571429,0
226,64.28571428571429,0
227,64.28571428571429,0
228,64.28571428571429,0
229,64.28571428571429,0
230,64.28571428571429,0
231,64.28571428571429,1
232,64.79591836734694,0
233,64.79591836734694,0
234,64.79591836734694,0
235,64.79591836734694,0
236,64.79591836734694,0
237,64.79591836734694,0
238,65.3061224489796,1
239,65.3061224489796,0
240,65.3061224489796,0
241,65.3061224489796,0
242,65.3061224489796,0
243,65.3061224489796,0
244,65.81632653061224,0
245,65.81632653061224,1
246,66.3265306122449,0
247,66.3265306122449,0
248,66.3265306122449,0
249,66.3265306122449,0
250,66.3265306122449,0
251,66.3265306122449,0
252,66.3265306122449,1
253,66.3265306122449,0
254,66.3265306122449,0
255,66.3265306122449,0
256,66.3265306122449,0
257,66.3265306122449,0
258,66.3265306122449,0
259,66.3265306122449,1
260,66.3265306122449,0
261,66.3265306122449,0
262,66.3265306122449,0
263,66.83673469387756,0
264,66.83673469387756,0
265,66.83673469387756,0
266,66.83673469387756,1
267,66.83673469387756,0
268,66.83673469387756,0
269,66.83673469387756,0
270,66.83673469387756,0
271,66.83673469387756,0
272,66.83673469387756,0
273,66.83673469387756,1
274,66.83673469387756,0
275,66.83673469387756,0
276,66.83673469387756,0
277,66.83673469387756,0
278,66.83673469387756,0
279,66.83673469387756,0
280,66.83673469387756,1
281,66.83673469387756,0
282,66.83673469387756,0
283,66.83673469387756,0


==> data/naive_vs_improved/claude_few_shot.csv <==
Total Message,Coverage Rate,Reset
1,6.63265306122449,0
2,10.204081632653061,0
3,13.26530612244898,0
4,14.795918367346939,0
5,15.816326530612246,0
6,15.816326530612246,0
7,17.857142857142858,0
8,18.367346938775512,0
9,18.877551020408163,0
10,19.387755102040817,0
11,19.897959183673468,0
12,21.428571428571427,0
13,21.93877551020408,0
14,22.448979591836736,0
15,23.46938775510204,0
16,23.97959183673469,0
17,24.489795918367346,0
18,25.0,0
19,25.510204081632654,0
20,26.02040816326531,0
21,26.53061224489796,0
22,26.53061224489796,0
23,26.53061224489796,0
24,27.55102040816326,0
25,27.55102040816326,0
26,27.55102040816326,0
27,27.55102040816326,1
28,27.55102040816326,0
29,28.57142857142857,0
30,28.57142857142857,0
31,29.081632653061224,0
32,29.081632653061224,0
33,29.081632653061224,0
34,29.591836734693878,0
35,29.591836734693878,1
36,29.591836734693878,0
37,30.612244897959183,0
38,31.122448979591837,0
39,31.122448979591837,0
40,31.122448979591837,0
41,31.122448979591837,0
42,31.63265306122449,0
43,32.142857142857146,0
44,32.142857142857146,1
45,33.16326530612245,0
46,34.183673469387756,0
47,34.183673469387756,0
48,34.69387755102041,0
49,34.69387755102041,0
50,34.69387755102041,0
51,35.714285714285715,0
52,36.224489795918366,0
53,36.224489795918366,0
54,37.244897959183675,0
55,37.244897959183675,0
56,37.244897959183675,0
57,37.244897959183675,0
58,37.244897959183675,1
59,38.775510204081634,0
60,39.285714285714285,0
61,40.816326530612244,0
62,40.816326530612244,0
63,40.816326530612244,0
64,40.816326530612244,0
65,41.3265306122449,0
66,41.83673469387755,0
67,42.3469387755102,0
68,42.3469387755102,0
69,42.857142857142854,0
70,42.857142857142854,0
71,42.857142857142854,0
72,42.857142857142854,1
73,43.87755102040816,0
74,43.87755102040816,0
75,44.38775510204081,0
76,45.91836734693878,0
77,45.91836734693878,0
78,46.42857142857143,0
79,47.44897959183674,0
80,47.44897959183674,0
81,47.95918367346938,0
82,47.95918367346938,0
83,47.95918367346938,0
84,48.46938775510204,0
85,48.97959183673469,0
86,49.48979591836735,0
87,50.0,0
88,50.0,0
89,50.0,0
90,50.51020408163265,0
91,51.02040816326531,0
92,51.02040816326531,0
93,51.02040816326531,1
94,51.02040816326531,0
95,52.04081632653062,0
96,52.04081632653062,0
97,52.04081632653062,0
98,53.06122448979592,0
99,53.06122448979592,0
100,53.06122448979592,0
101,53.06122448979592,1
102,53.06122448979592,0
103,53.06122448979592,0
104,53.06122448979592,0
105,53.06122448979592,0
106,53.06122448979592,0
107,53.57142857142857,0
108,53.57142857142857,1
109,54.08163265306123,0
110,54.08163265306123,0
111,54.08163265306123,0
112,54.08163265306123,0
113,54.08163265306123,0
114,54.08163265306123,0
115,54.08163265306123,1
116,54.08163265306123,0
117,54.08163265306123,0
118,54.08163265306123,0
119,54.59183673469388,0
120,54.59183673469388,0
121,55.10204081632652,0
122,56.12244897959183,0
123,56.12244897959183,0
124,56.12244897959183,0
125,56.12244897959183,0
126,56.63265306122449,0
127,57.6530612244898,0
128,57.6530612244898,0
129,58.16326530612245,0
130,59.183673469387756,0
131,59.183673469387756,0
132,59.183673469387756,0
133,59.183673469387756,0
134,59.183673469387756,0
135,59.183673469387756,1
136,59.183673469387756,0
137,60.204081632653065,0
138,60.204081632653065,0
139,60.204081632653065,0
140,60.71428571428571,0
141,60.71428571428571,0
142,61.73469387755102,0
143,61.73469387755102,0
144,62.244897959183675,0
145,62.244897959183675,0
146,62.244897959183675,0
147,62.755102040816325,0
148,62.755102040816325,1
149,62.755102040816325,0
150,62.755102040816325,0
151,62.755102040816325,0
152,62.755102040816325,0
153,62.755102040816325,0
154,62.755102040816325,0
155,62.755102040816325,1
156,62.755102040816325,0
157,62.755102040816325,0
158,62.755102040816325,0
159,62.755102040816325,0
160,63.26530612244898,0
161,63.26530612244898,0
162,63.26530612244898,1
163,63.26530612244898,0
164,63.26530612244898,0
165,63.26530612244898,0
166,63.26530612244898,0
167,63.26530612244898,0
168,63.26530612244898,0
169,63.26530612244898,1
170,63.26530612244898,0
171,63.26530612244898,0
172,63.26530612244898,0
173,63.26530612244898,0
174,63.26530612244898,0
175,63.775510204081634,0
176,63.775510204081634,1
177,63.775510204081634,0
178,63.775510204081634,0
179,63.775510204081634,0
180,63.775510204081634,0
181,63.775510204081634,0
182,63.775510204081634,0
183,63.775510204081634,1
184,64.28571428571429,0
185,64.28571428571429,0
186,64.28571428571429,0
187,64.28571428571429,0
188,64.28571428571429,0
189,64.28571428571429,0
190,64.28571428571429,1
191,64.28571428571429,0
192,64.28571428571429,0
193,64.28571428571429,0
194,64.28571428571429,0
195,64.28571428571429,0
196,64.28571428571429,0
197,64.79591836734694,1
198,64.79591836734694,0
199,64.79591836734694,0
200,65.3061224489796,0
201,65.81632653061224,0
202,65.81632653061224,0
203,65.81632653061224,0
204,66.3265306122449,0
205,66.3265306122449,0
206,66.83673469387756,0
207,66.83673469387756,1
208,66.83673469387756,0
209,66.83673469387756,0
210,66.83673469387756,0
211,66.83673469387756,0
212,66.83673469387756,0
213,66.83673469387756,0
214,66.83673469387756,1
215,66.83673469387756,0
216,66.83673469387756,0
217,66.83673469387756,0
218,66.83673469387756,0
219,66.83673469387756,0
220,66.83673469387756,0
221,66.83673469387756,1
222,67.3469387755102,0
223,67.3469387755102,0
224,67.3469387755102,0
225,67.85714285714286,0
226,67.85714285714286,0
227,68.36734693877551,0
228,68.36734693877551,1
229,68.36734693877551,0
230,68.36734693877551,0
231,68.36734693877551,0
232,68.36734693877551,0
233,68.36734693877551,0
234,68.36734693877551,0
235,68.87755102040816,1
236,68.87755102040816,0
237,68.87755102040816,0
238,68.87755102040816,0
239,68.87755102040816,0
240,68.87755102040816,0
241,68.87755102040816,0
242,68.87755102040816,1
243,69.38775510204081,0
244,69.38775510204081,0
245,69.38775510204081,0
246,69.38775510204081,0
247,69.38775510204081,0
248,69.38775510204081,0
249,69.89795918367348,1
250,69.89795918367348,0
251,69.89795918367348,0
252,69.89795918367348,0
253,69.89795918367348,0
254,69.89795918367348,0
255,69.89795918367348,0
256,69.89795918367348,1
257,69.89795918367348,0
258,69.89795918367348,0
259,69.89795918367348,0
260,69.89795918367348,0
261,69.89795918367348,0
262,69.89795918367348,0
263,70.40816326530613,1
264,70.40816326530613,0
265,70.40816326530613,0
266,70.40816326530613,0
267,70.40816326530613,0
268,70.40816326530613,0
269,70.40816326530613,0
270,70.40816326530613,1
271,70.40816326530613,0
272,70.40816326530613,0
273,70.40816326530613,0
274,70.40816326530613,0
275,70.40816326530613,0
276,70.91836734693877,0
277,70.91836734693877,1
278,70.91836734693877,0
279,70.91836734693877,0
280,70.91836734693877,0
281,70.91836734693877,0
282,70.91836734693877,0
283,70.91836734693877,0
284,71.42857142857143,1
285,71.42857142857143,0
286,71.42857142857143,0
287,71.42857142857143,0
288,71.42857142857143,0
289,71.42857142857143,0
290,71.42857142857143,0
291,71.42857142857143,1
292,71.42857142857143,0
293,71.42857142857143,0
294,71.42857142857143,0
295,71.42857142857143,0
296,71.42857142857143,0
297,71.93877551020408,0
298,71.93877551020408,1
299,71.93877551020408,0
300,71.93877551020408,0
301,71.93877551020408,0
302,71.93877551020408,0
303,71.93877551020408,0
304,71.93877551020408,0
305,71.93877551020408,1
306,71.93877551020408,0
307,71.93877551020408,0
308,71.93877551020408,0
309,71.93877551020408,0
310,71.93877551020408,0
311,71.93877551020408,0
312,71.93877551020408,1
313,71.93877551020408,0
314,71.93877551020408,0
315,71.93877551020408,0

